The Gemini/HST Galaxy Cluster Project: Stellar Populations in the Low Redshift Reference Cluster Galaxies

In order to study stellar populations and galaxy structures at intermediate and high redshift (z=0.2-2.0) and link these properties to those of low redshift galaxies, there is a need for well-defined local reference samples. Especially for galaxies in massive clusters, such samples are often limited to the Coma cluster galaxies. We present consistently calibrated velocity dispersions and absorption line indices for galaxies in the central 2 R500 x 2 R500 of four massive clusters at z<0.1: Abell 426/Perseus, Abell 1656/Coma, Abell 2029, and Abell 2142. The measurements are based on data from Gemini Observatory, McDonald Observatory, and the Sloan Digital Sky Survey. For bulge-dominated galaxies the samples are 95 percent complete in Perseus and Coma, and 74 percent complete in A2029 and A2142, to a limit of M_Babs <= -18.5 mag. The data serve as the local reference for our studies of galaxy populations in the higher redshift clusters that are part of the Gemini/HST Galaxy Cluster Project (GCP). We establish the scaling relations between line indices and velocity dispersions as reference for the GCP. We derive stellar population parameters ages, metallicities [M/H], and abundance ratios from line indices, both averaged in bins of velocity dispersion, and from individual measurements for galaxies in Perseus and Coma. The zero points of relations between the stellar population parameters and the velocity dispersions limit the allowed cluster-to-cluster variation of the four clusters to +-0.08 dex in age, +-0.06 dex in [M/H], +-0.07 dex in [CN/Fe], and +-0.03 dex in [Mg/Fe].

==> datafile13.txt <==
Title: The Gemini/HST Galaxy Cluster Project: Stellar Populations in the Low 
  Redshift Reference Cluster Galaxies
Authors: Jorgensen, I., Chiboucas, K., Webb, K., Woodrum, C.
Table: Perseus: LCS Data
================================================================================
Byte-by-byte Description of file: datafile13.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label     Explanations
--------------------------------------------------------------------------------
   1-  5 I5     ---      ID        Galaxy ID number
   7- 13 F7.5   ---      Redshift  Redshift
  15- 19 F5.3   [km/s]   lsigma    log velocity dispersion log(sigma) (1)
  21- 25 F5.3   [km/s] e_lsigma    Uncertainty in log(sigma)
  27- 29 F3.1   ---      chi2      chi^2 of kinematics fit
  31- 34 F4.1   ---      S/N43     Signal-to-noise per Angstrom in the rest frame of the galaxy for grating 43 (2)
  36- 39 F4.1   ---      S/N47     Signal-to-noise per Angstrom in the rest frame of the galaxy for grating 47 (3)
  41- 45 F5.2   0.1nm    HzetaA    ? The HzetaA line index (4)
  47- 50 F4.2   0.1nm  e_HzetaA    ? Uncertainty in HzetaA (5)
  52- 56 F5.3   mag      CN3883    ? The CN3883 line index (4)
  58- 62 F5.3   mag    e_CN3883    ? Uncertainty in CN3883 (5)
  64- 68 F5.2   0.1nm    CaHK      ? The CaHK line index (4)
  70- 73 F4.2   0.1nm  e_CaHK      ? Uncertainty in CaHK (5)
  75- 79 F5.3   ---      D4000     ? The D4000 line index (4)
  81- 85 F5.3   ---    e_D4000     ? Uncertainty in D4000 (5)
  87- 91 F5.2   0.1nm    HdeltaA   ? The HdeltaA line index (4)
  93- 96 F4.2   0.1nm  e_HdeltaA   ? Uncertainty in HdeltaA (5)
  98-102 F5.3   mag      CN2       ? The CN2 line index (4)
 104-108 F5.3   mag    e_CN2       ? Uncertainty in CN2 (5)
 110-113 F4.2   0.1nm    G4300     ? The G4300 line index (4)
 115-118 F4.2   0.1nm  e_G4300     ? Uncertainty in G4300 (5)
 120-124 F5.2   0.1nm    HgammaA   ? The HgammaA line index (4)
 126-129 F4.2   0.1nm  e_HgammaA   ? Uncertainty in HgammaA (5)
 131-134 F4.2   0.1nm    Fe4383    ? The Fe4383 line index (4)
 136-139 F4.2   0.1nm  e_Fe4383    ? Uncertainty in Fe4383 (5)
 141-144 F4.2   0.1nm    C4668     ? The C4668 line index (4)
 146-149 F4.2   0.1nm  e_C4668     ? Uncertainty in C4668 (5)
 151-154 F4.2   0.1nm    Hbeta     ? The Hbeta line index (4)
 156-159 F4.2   0.1nm  e_Hbeta     ? Uncertainty in Hbeta (5)
 161-164 F4.2   0.1nm    HbetaG    ? The HbetaG line index (4)
 166-169 F4.2   0.1nm  e_HbetaG    ? Uncertainty in HbetaG (5)
 171-174 F4.2   0.1nm    Mgb       The Mgb line index (4)
 176-179 F4.2   0.1nm  e_Mgb       Uncertainty in Mgb (5)
 181-184 F4.2   0.1nm    Fe5270    The Fe5270 line index (4)
 186-189 F4.2   0.1nm  e_Fe5270    Uncertainty in Fe5270 (5)
 191-194 F4.2   0.1nm    Fe5335    The Fe5335 line index (4)
 196-199 F4.2   0.1nm  e_Fe5335    Uncertainty in Fe5335 (5)
--------------------------------------------------------------------------------
Note (1): Corrected to a standard size aperture equivalent to a circular
     aperture with a diameter of 3.4" at the distance of the Coma cluster.
Note (2): In the wavelenth interval 4100-4750 Angstrom
Note (3): In the wavelenth interval 4900-5400 Angstrom
Note (4): The indices have been corrected for galaxy velocity dispersion and
     aperture corrected. 
Note (5): Determined from the local S/N.
--------------------------------------------------------------------------------
12074 0.01616 2.240 0.013 0.8      23.0                                                                                                               1.69 0.29 1.91 0.24 4.07 0.24 3.13 0.23 3.02 0.22 
12098 0.02036 2.317 0.010 1.0 21.9 30.7  0.05 0.93 0.246 0.018 21.73 0.85 2.212 0.011 -2.12 0.50 0.112 0.014 5.51 0.33 -6.38 0.40 6.31 0.32 8.77 0.29 2.39 0.21 2.41 0.17 4.80 0.17 3.16 0.18 3.31 0.17 
12141 0.01395 2.249 0.018 1.0      22.2                                                                                                               1.68 0.29 1.94 0.25 4.73 0.24 2.86 0.24 2.84 0.22 
12152 0.02095 2.290 0.011 1.2 24.8 29.5  1.66 0.73 0.297 0.015 22.72 0.71 2.140 0.009 -2.77 0.43 0.112 0.012 5.70 0.29 -6.22 0.35 4.98 0.29 7.85 0.26 2.25 0.21 2.39 0.17 4.49 0.19 3.06 0.18 2.83 0.17 
12157 0.01623 2.239 0.010 1.2 25.7 32.0 -0.99 0.79 0.178 0.014 21.07 0.70 2.180 0.009 -1.26 0.41 0.093 0.011 5.00 0.28 -5.46 0.34 5.47 0.28 7.16 0.25 2.02 0.20 2.22 0.16 3.89 0.17 3.55 0.17 3.25 0.16 
12171 0.01881 2.346 0.012 1.2 27.5 28.6  1.51 0.46 0.149 0.009 15.08 0.55 1.554 0.006 -0.06 0.34 0.089 0.010 3.70 0.26 -4.03 0.30 3.75 0.27 7.51 0.26 0.89 0.22 1.00 0.18 4.12 0.19 2.55 0.19 2.88 0.18 
12176 0.01955 2.389 0.008 1.1      28.0                                                                                                               1.38 0.24 2.04 0.19 4.80 0.19 2.63 0.19 2.83 0.18 
12193 0.02418 2.481 0.013 1.4 24.3 30.3 -0.47 0.86 0.298 0.016 20.89 0.77 2.212 0.010 -3.19 0.46 0.145 0.013 6.08 0.30 -6.64 0.37 5.01 0.30 6.95 0.27 1.89 0.21 2.14 0.17 5.02 0.18 3.31 0.18 2.44 0.17 
12203 0.02035 2.196 0.010 1.0 23.5 28.2  1.27 0.74 0.252 0.015 22.24 0.75 2.030 0.009 -1.76 0.45 0.123 0.013 5.17 0.31 -5.59 0.37 5.52 0.30 7.68 0.27 1.78 0.23 1.99 0.18 4.56 0.19 2.93 0.19 2.92 0.18 
12208 0.01928 2.306 0.015 1.1 16.4 23.4  1.40 0.99 0.238 0.021 18.70 1.09 1.760 0.012 -2.07 0.65 0.132 0.018 5.17 0.45 -5.24 0.53 5.01 0.44 7.50 0.40 1.78 0.28 2.04 0.23 4.99 0.23 3.08 0.23 3.29 0.22 
12219 0.01910 2.319 0.009 1.1 18.8 31.3  1.55 0.80 0.198 0.016 19.31 0.88 1.753 0.010 -0.61 0.53 0.089 0.015 5.06 0.37 -4.59 0.45 4.05 0.38 7.14 0.35 1.56 0.20 1.76 0.17 4.02 0.17 3.01 0.17 2.70 0.17 
12221 0.02188 2.106 0.018 0.9 18.9 26.3  1.92 0.71 0.131 0.015 19.71 0.86 1.850 0.010  0.85 0.49 0.038 0.014 4.80 0.37 -3.61 0.44 2.49 0.38 5.58 0.35 1.91 0.24 2.24 0.19 3.14 0.21 2.10 0.22 2.13 0.21 
12222 0.02041 2.315 0.014 1.1 29.4 27.0  1.65 0.56 0.237 0.011 19.31 0.59 1.970 0.007 -2.41 0.36 0.156 0.010 5.14 0.25 -5.52 0.30 3.95 0.24 7.35 0.22 1.58 0.23 1.89 0.19 4.83 0.20 2.74 0.20 2.75 0.19 
12223 0.01664 1.992 0.066 1.0 19.0 25.4  0.87 0.98 0.146 0.019 16.34 1.01 2.088 0.012 -1.04 0.55 0.083 0.015 4.74 0.38 -4.43 0.45 3.34 0.38 5.84 0.34 1.06 0.25 1.40 0.21 3.64 0.22 2.48 0.21 2.65 0.20 
12254 0.01453 2.340 0.013 1.1 20.6 26.0  0.31 0.98 0.230 0.019 19.67 0.93 2.149 0.012 -1.93 0.54 0.118 0.014 4.63 0.36 -4.95 0.42 4.69 0.36 6.16 0.31 1.91 0.24 2.14 0.21 4.29 0.21 3.06 0.20 2.59 0.20 
12279 0.01657 2.370 0.008 1.0 20.1 28.8 -0.38 0.93 0.187 0.017 21.02 0.88 1.914 0.010 -1.47 0.53 0.130 0.015 5.16 0.37 -5.53 0.43 4.70 0.36 7.52 0.33 1.28 0.23 1.60 0.18 4.92 0.18 3.00 0.19 2.52 0.18 
12288 0.02200 2.335 0.009 1.1 18.6 30.2  1.50 1.07 0.288 0.022 20.60 1.11 2.182 0.014 -1.79 0.60 0.067 0.017 5.35 0.42 -5.73 0.49 5.51 0.39 5.23 0.34 1.71 0.21 1.97 0.17 4.67 0.18 2.97 0.18 2.27 0.18 
12292 0.02038 2.257 0.012 1.0      26.5                                                                                                               1.91 0.24 2.19 0.20 4.54 0.20 2.89 0.21 2.97 0.19 
12295 0.02150 2.299 0.009 0.9 21.6 28.2  2.20 0.80 0.270 0.017 22.16 0.84 2.060 0.011 -3.31 0.51 0.143 0.014 5.07 0.34 -5.86 0.40 4.76 0.33 7.26 0.30 1.62 0.23 1.93 0.19 4.38 0.19 2.82 0.19 3.05 0.19 
12316 0.01090 2.084 0.013 1.0 20.9 29.7  1.48 0.85 0.178 0.018 21.09 0.86 2.216 0.011  0.63 0.48 0.069 0.013 4.28 0.35 -3.59 0.40 4.90 0.34 7.70 0.30                     3.77 0.18 3.05 0.18 2.65 0.17 
12338 0.01885 2.293 0.009 0.9      22.7                                                                                                               1.65 0.28 1.84 0.23 4.46 0.24 3.15 0.24 2.99 0.23 
12349 0.01394 2.276 0.017 1.1 22.9 29.1  0.75 0.81 0.215 0.015 22.43 0.78 2.099 0.010 -2.07 0.46 0.111 0.012 5.60 0.31 -6.50 0.38 4.97 0.32 6.52 0.28 1.51 0.22 1.79 0.19 4.45 0.19 2.86 0.18 2.63 0.17 
12350 0.01640 2.539 0.007 1.8 21.0 42.2 -0.65 0.99 0.269 0.018 21.46 0.87 2.057 0.011 -0.71 0.51 0.166 0.015 5.13 0.35 -7.26 0.42 5.97 0.34 9.68 0.31 1.21 0.15 1.53 0.12 5.43 0.13 3.10 0.13 2.93 0.12 
12367 0.01987 2.488 0.011 1.2 23.0 28.9  2.40 0.87 0.348 0.019 21.25 0.83 2.377 0.012 -2.70 0.48 0.173 0.014 6.46 0.31 -6.02 0.39 5.81 0.31 9.95 0.27 1.42 0.21 1.57 0.18 5.18 0.19 2.89 0.19 3.13 0.17 
12378 0.02063 2.337 0.011 1.1 22.2 30.0  2.26 0.81 0.306 0.017 21.87 0.82 2.209 0.011 -1.97 0.48 0.122 0.014 5.22 0.33 -5.23 0.39 4.34 0.33 7.17 0.29 1.35 0.21 1.67 0.17 4.57 0.18 2.80 0.18 2.97 0.18 
12381 0.02670 2.255 0.016 1.1 21.6 27.6  1.57 0.76 0.261 0.015 22.28 0.79 1.930 0.009 -2.27 0.47 0.116 0.013 5.73 0.33 -6.35 0.40 4.34 0.33 5.67 0.33 0.39 0.24 0.49 0.20 4.37 0.20 2.84 0.20 2.63 0.19 
12384 0.01256 2.399 0.010 1.2 22.4 25.5  0.67 0.81 0.287 0.016 22.39 0.75 1.991 0.010 -2.31 0.47 0.175 0.013 5.36 0.32 -6.77 0.38 5.58 0.32 9.09 0.29                     4.81 0.21 3.01 0.21 2.79 0.20 
12386 0.01816 2.394 0.007 1.1 34.8 30.3  0.28 0.62 0.331 0.012 20.90 0.55 2.263 0.008 -2.41 0.33 0.184 0.009 5.28 0.21 -6.38 0.26 5.35 0.21 8.34 0.19 1.35 0.21 1.62 0.17 5.08 0.18 2.91 0.18 3.09 0.17 
12396 0.01780 2.266 0.014 1.0 27.6 33.0  1.77 0.65 0.316 0.014 21.33 0.64 2.230 0.009 -0.85 0.38 0.102 0.011 5.63 0.26 -6.23 0.32 5.06 0.26 7.55 0.24 1.96 0.19 2.22 0.15 4.25 0.16 2.98 0.17 2.87 0.16 
12405 0.01497 2.327 0.011 1.4 21.4 29.5  0.20 0.90 0.191 0.017 19.28 0.86 2.093 0.011 -2.09 0.51 0.130 0.014 5.08 0.35 -5.38 0.41 4.38 0.34 6.81 0.30 1.16 0.22 1.49 0.19 4.83 0.18 3.00 0.18 2.80 0.17 
12409 0.02216 2.245 0.013 1.0 23.6 30.2  0.94 0.79 0.318 0.016 19.81 0.77 2.135 0.010 -2.22 0.46 0.163 0.013 6.63 0.30 -7.06 0.38 3.83 0.31 7.49 0.28 1.59 0.21 1.85 0.17 5.03 0.18 3.09 0.18 2.64 0.17 
12411 0.02038 2.257 0.012 1.0 21.5 26.5  1.06 0.91 0.319 0.019 19.10 0.87 2.162 0.011 -1.52 0.50 0.115 0.014 5.82 0.34 -6.63 0.42 5.21 0.33 7.59 0.30 1.91 0.24 2.19 0.20 4.54 0.20 2.89 0.21 2.97 0.19 
12413 0.02135 2.329 0.011 1.2 24.8 35.0  1.95 0.65 0.294 0.014 21.98 0.69 1.993 0.009 -2.11 0.42 0.126 0.012 5.62 0.28 -6.76 0.35 5.50 0.29 8.45 0.28 1.65 0.18 2.22 0.15 4.74 0.15 3.44 0.15 3.35 0.15 
12417 0.02853 2.103 0.015 1.1 25.3 27.2  1.52 0.65 0.190 0.013 21.55 0.72 2.100 0.009 -0.91 0.41 0.040 0.011 5.47 0.29 -5.43 0.34 5.44 0.28 5.77 0.26 1.94 0.24 2.29 0.19 3.38 0.21 3.55 0.20 3.15 0.19 
12428 0.01833 2.327 0.006 1.2 23.0 28.9  1.64 0.78 0.259 0.016 21.06 0.78 2.145 0.010 -2.32 0.47 0.139 0.013 5.42 0.32 -5.62 0.38 5.22 0.31 7.17 0.27 1.67 0.22 1.98 0.18 4.60 0.19 3.13 0.19 2.91 0.18 
12430 0.02480 2.420 0.015 1.6 22.2 26.2  0.62 0.80 0.272 0.015 23.03 0.78 2.006 0.010 -2.39 0.47 0.111 0.013 5.75 0.33 -6.39 0.40 4.80 0.32 7.60 0.31 1.63 0.24 1.89 0.20 4.90 0.21 3.15 0.21 2.76 0.20 
12434 0.01681 2.537 0.007 1.6 18.9 36.9  1.00 1.07 0.270 0.023 21.36 1.05 2.205 0.014 -2.81 0.61 0.215 0.018 4.43 0.40 -5.86 0.47 5.08 0.39 8.95 0.33 1.46 0.17 1.84 0.14 5.06 0.15 3.27 0.15 2.83 0.14 
12437 0.01208 2.199 0.015 1.1 20.8 26.9  2.13 0.74 0.258 0.016 20.67 0.78 1.916 0.010 -1.43 0.47 0.069 0.013 5.34 0.34 -5.98 0.41 5.20 0.35 7.20 0.32                     4.29 0.20 3.28 0.20 2.37 0.19 
12438 0.02014 2.431 0.013 1.2 21.5 30.7  1.09 0.88 0.329 0.018 19.15 0.87 1.995 0.010 -1.51 0.51 0.155 0.014 6.12 0.35 -5.73 0.41 5.49 0.33 7.64 0.31 1.86 0.20 2.23 0.16 4.59 0.18 3.09 0.18 2.69 0.17 
12441 0.01773 2.133 0.014 1.0 16.7 25.8  0.65 1.11 0.180 0.022 16.73 1.13 2.054 0.014 -0.50 0.63 0.132 0.018 5.78 0.44 -6.06 0.53 5.30 0.42 7.98 0.37 1.44 0.24 1.77 0.20 4.45 0.21 2.59 0.21 2.74 0.20 
12448 0.02401 2.169 0.015 1.3 22.9 29.6  1.14 0.67 0.178 0.013 11.66 0.76 1.814 0.008 -1.51 0.44 0.063 0.012 4.03 0.32 -3.93 0.36 3.46 0.32 5.01 0.30 1.93 0.22 2.06 0.18 3.37 0.18 2.32 0.19 2.34 0.18 
12452 0.01465 2.325 0.011 1.2 19.0 28.2 -1.01 1.05 0.247 0.019 20.18 0.94 2.034 0.012 -2.43 0.55 0.147 0.016 4.44 0.39 -5.84 0.46 3.95 0.38 8.00 0.34 1.76 0.22 2.01 0.19 4.74 0.19 3.14 0.19 2.60 0.18 
12458 0.01407 2.434 0.009 1.3 20.5 32.2 -1.60 1.15 0.231 0.021 21.21 0.93 2.325 0.013 -2.02 0.55 0.170 0.015 5.84 0.35 -6.80 0.43 4.86 0.35 8.46 0.30 1.54 0.19 1.82 0.17 5.04 0.17 2.91 0.16 3.22 0.16 
12471 0.00727 2.314 0.009 1.3 20.1 32.5  0.70 0.96 0.189 0.019 18.56 0.94 2.074 0.012 -1.13 0.52 0.073 0.014 6.00 0.37 -6.77 0.44 4.01 0.37 6.43 0.33                     4.19 0.16 2.70 0.16 2.64 0.15 
12478 0.02241 2.380 0.018 1.2 25.1 27.8  2.82 0.67 0.273 0.015 21.59 0.73 2.107 0.009 -1.65 0.43 0.149 0.012 4.91 0.29 -5.15 0.34 5.47 0.28 7.78 0.26 1.75 0.22 2.20 0.18 4.51 0.20 2.73 0.20 2.83 0.19 
12505 0.01804 2.226 0.009 0.9 19.5 27.8  0.29 1.07 0.177 0.020 20.35 1.01 2.217 0.013 -0.98 0.54 0.078 0.015 6.23 0.38 -6.26 0.46 3.99 0.37 6.71 0.32 1.61 0.23 2.00 0.19 4.69 0.19 2.48 0.20 2.30 0.19 
12511 0.01509 2.249 0.014 1.0 18.8 28.9 -2.54 1.23 0.141 0.021 17.49 1.07 2.284 0.013 -1.55 0.57 0.064 0.016 6.20 0.39 -6.22 0.47 3.94 0.38 6.49 0.33 1.83 0.22 2.07 0.19 4.66 0.19 2.90 0.19 2.89 0.18 
12544 0.01639 2.245 0.012 1.1 20.8 28.0 -0.49 1.07 0.210 0.020 20.89 0.92 2.232 0.012 -1.05 0.53 0.127 0.014 4.57 0.36 -5.21 0.42 4.49 0.34 6.99 0.30 1.62 0.24 2.40 0.19 4.28 0.19 2.85 0.19 1.93 0.18 
12546 0.01755 2.390 0.009 1.4 25.6 26.3  0.86 0.77 0.293 0.015 19.93 0.71 2.251 0.010 -1.65 0.41 0.153 0.012 5.25 0.28 -5.39 0.34 5.08 0.28 9.63 0.25 1.67 0.23 1.82 0.19 4.73 0.20 3.20 0.20 2.75 0.19 
12558 0.01471 2.367 0.014 1.4      33.9                                                                                                               0.90 0.19 1.27 0.16 5.21 0.16 3.10 0.16 2.99 0.15 
12562 0.01563 2.434 0.007 1.1 23.2 30.6  0.06 0.95 0.260 0.019 19.87 0.85 2.297 0.011 -1.34 0.47 0.141 0.013 5.75 0.32 -6.76 0.38 5.04 0.31 8.45 0.27 1.73 0.21 1.98 0.18 4.98 0.18 2.91 0.17 2.79 0.16 
12565 0.01657 2.209 0.020 1.0 22.4 27.9  0.84 0.82 0.230 0.016 21.28 0.80 2.062 0.010 -1.03 0.47 0.133 0.013 4.70 0.33 -5.21 0.39 4.38 0.32 7.49 0.28 1.50 0.23 1.77 0.19 4.54 0.19 3.34 0.19 3.16 0.18 
12580 0.01532 2.378 0.011 1.2 21.1 33.4 -0.83 0.96 0.244 0.017 21.09 0.86 2.015 0.011 -1.88 0.51 0.176 0.015 5.00 0.35 -6.51 0.42 5.45 0.34 7.23 0.32 1.41 0.19 1.70 0.17 4.80 0.16 2.76 0.16 3.06 0.15 
12588 0.01999 2.278 0.012 1.0 21.2 28.8  0.32 0.97 0.258 0.019 20.52 0.91 2.175 0.012 -1.92 0.52 0.107 0.014 5.81 0.35 -6.09 0.42 5.00 0.33 7.64 0.30 1.88 0.22 2.17 0.18 4.63 0.19 3.33 0.19 3.19 0.18 
12597 0.01374 2.328 0.013 1.2 12.3 27.7  0.58 1.75 0.285 0.036 20.63 1.58 2.269 0.021 -1.14 0.91 0.138 0.025 5.74 0.59 -6.16 0.70 4.97 0.59 7.95 0.51 1.12 0.23 1.46 0.20 4.71 0.20 2.84 0.19 2.32 0.18 
12600 0.02189 2.452 0.018 1.3 25.3 24.9  2.07 0.57 0.188 0.012 17.27 0.66 1.881 0.008 -0.00 0.39 0.054 0.011 4.23 0.28 -3.69 0.33 4.70 0.28 7.02 0.26 0.79 0.26 0.90 0.22 3.99 0.22 2.77 0.22 3.16 0.21 
12622 0.02142 2.544 0.004 1.3      39.6                                                                                                               1.54 0.16 1.85 0.13 5.48 0.14 3.35 0.14 3.32 0.13 
12627 0.01585 2.092 0.014 1.1      29.8                                                                                                               2.90 0.22 2.95 0.18 3.08 0.18 2.68 0.19 2.53 0.18 
12640 0.01821 2.252 0.014 1.1 22.5 31.2  1.54 0.77 0.226 0.015 22.13 0.77 2.025 0.010 -1.09 0.47 0.106 0.013 5.13 0.33 -4.84 0.39 4.93 0.31 7.19 0.29 1.85 0.20 2.02 0.17 3.93 0.17 3.08 0.17 2.78 0.17 
12702 0.01775 2.282 0.014 1.1      29.6                                                                                                               1.57 0.22 1.68 0.18 4.11 0.18 2.84 0.18 2.51 0.18 
12747 0.01250 2.259 0.012 1.3      37.7                                                                                                                                   3.64 0.14 3.10 0.15 2.62 0.14 


==> datafile14.txt <==
Title: The Gemini/HST Galaxy Cluster Project: Stellar Populations in the Low 
  Redshift Reference Cluster Galaxies
Authors: Jorgensen, I., Chiboucas, K., Webb, K., Woodrum, C.
Table: A2029 and A2142: GMOS-N Data
================================================================================
Byte-by-byte Description of file: datafile14.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label     Explanations
--------------------------------------------------------------------------------
   1-  5 A5     ---      Cluster   Cluster name
   7- 10 I4     ---      ID        Galaxy ID number
  12- 18 F7.5   ---      Redshift  Redshift
  20- 24 F5.3   [km/s]   lsigma    log velocity dispersion log(sigma) (1)
  26- 30 F5.3   [km/s] e_lsigma    Uncertainty on log(sigma)
  32- 35 F4.2   ---      f1Gyr     Fraction of the template spectrum with age=1Gyr
  37- 40 F4.2   ---      f5Gyr     Fraction of the template spectrum with age=5Gyr
  42- 45 F4.2   ---      f15Gyr    Fraction of the template spectrum with age=15Gyr
  47- 49 F3.1   ---      chi2      chi^2 of kinematics fit
  51- 54 F4.1   ---      S/N       Signal-to-noise per Angstrom in the rest frame of the galaxy (2)
  56- 60 F5.2   0.1nm    HzetaA    ? The HzetaA line index (3)
  62- 65 F4.2   0.1nm  e_HzetaA    ? Uncertainty in HzetaA (4)
  67- 71 F5.3   mag      CN3883    ? The CN3883 line index (3)
  73- 77 F5.3   mag    e_CN3883    ? Uncertainty in CN3883 (4)
  79- 83 F5.2   0.1nm    CaHK      ? The CaHK line index (3)
  85- 89 F5.2   0.1nm  e_CaHK      ? Uncertainty in CaHK (4)
  91- 95 F5.3   ---      D4000     ? The D4000 line index (3)
  97-101 F5.3   ---    e_D4000     ? Uncertainty in D4000 (4)
 103-108 F6.2   0.1nm    HdeltaA   ? The HdeltaA line index (3)
 110-113 F4.2   0.1nm  e_HdeltaA   ? Uncertainty in HdeltaA (4)
 115-119 F5.3   mag      CN2       The CN2 line index (3)
 121-125 F5.3   mag    e_CN2       Uncertainty in CN2 (4)
 127-131 F5.2   0.1nm    G4300     The G4300 line index (3)
 133-136 F4.2   0.1nm  e_G4300     Uncertainty in G4300 (4)
 138-142 F5.2   0.1nm    HgammaA   The HgammaA line index (3)
 144-147 F4.2   0.1nm  e_HgammaA   Uncertainty in HgammaA (4)
 149-153 F5.2   0.1nm    Fe4383    The Fe4383 line index (3)
 155-158 F4.2   0.1nm  e_Fe4383    Uncertainty in Fe4383 (4)
 160-164 F5.2   0.1nm    C4668     The C4668 line index (3)
 166-169 F4.2   0.1nm  e_C4668     Uncertainty in C4668 (4)
 171-176 F6.2   0.1nm    Hbeta     The Hbeta line index (3)
 178-181 F4.2   0.1nm  e_Hbeta     Uncertainty in Hbeta (4)
 183-188 F6.2   0.1nm    HbetaG    The HbetaG line index (3)
 190-193 F4.2   0.1nm  e_HbetaG    Uncertainty in HbetaG (4)
 195-198 F4.2   0.1nm    Mgb       ? The Mgb line index (3)
 200-203 F4.2   0.1nm  e_Mgb       ? Uncertainty in Mgb (4)
 205-209 F5.2   0.1nm    Fe5270    ? The Fe5270 line index (3)
 211-214 F4.2   0.1nm  e_Fe5270    ? Uncertainty in Fe5270 (4)
 216-219 F4.2   0.1nm    Fe5335    ? The Fe5335 line index (3)
 221-224 F4.2   0.1nm  e_Fe5335    ? Uncertainty in Fe5335 (4)
--------------------------------------------------------------------------------
Note (1): Corrected to a standard size aperture equivalent to a circular
     aperture with a diameter of 3.4" at the distance of the Coma cluster.
Note (2): In the wavelenth interval 4100-5250 Angstrom
Note (3): The indices have been corrected for galaxy velocity dispersion and
     aperture corrected. 
Note (4): Determined from the local S/N.
--------------------------------------------------------------------------------
A2029    9 0.08073 1.878 0.041 0.16 0.84 0.00 0.7 20.4                                                            0.182 0.036  6.60 0.83 -6.82 0.94  3.00 1.05  5.70 0.78   2.15 0.29   2.23 0.19 4.17 0.33  2.16 0.30 1.96 0.32 
A2029   16 0.07482 2.129 0.021 0.32 0.23 0.46 1.0 37.1  0.70 0.97             24.12  1.56              -1.56 0.63 0.113 0.019  5.16 0.44 -5.40 0.48  4.53 0.55  6.69 0.43   1.60 0.16   1.89 0.10 4.55 0.15  2.43 0.15 2.79 0.16 
A2029   17 0.08048 2.033 0.030 0.15 0.82 0.03 1.1 30.9  0.74 1.14             21.96  1.93              -1.52 0.75 0.036 0.022  5.26 0.53 -4.27 0.56  3.76 0.66  5.26 0.52   1.77 0.19   1.90 0.12 4.27 0.18  2.95 0.17 2.37 0.19 
A2029   43 0.07643 2.033 0.036 0.01 0.81 0.18 0.6 16.8 -0.71 1.91 0.129 0.065 18.74  3.35 1.722 0.036  -1.68 1.36 0.010 0.000  6.70 0.99 -6.66 1.15  4.70 1.26  1.02 1.02   1.85 0.36   2.20 0.23 3.00 0.33  2.47 0.32 2.28 0.36 
A2029   62 0.08236 1.881 0.033 0.29 0.39 0.33 0.7 21.5                                                            0.150 0.034  4.20 0.82 -3.83 0.83  3.90 0.97  7.68 0.74   1.39 0.28   1.95 0.18 4.20 0.26  3.23 0.25 2.90 0.28 
A2029   92 0.07363 1.961 0.026 0.39 0.07 0.54 2.0 55.7  1.39 0.58 0.240 0.023 23.47  0.98 2.208 0.016  -1.92 0.41 0.079 0.012  5.23 0.28 -5.21 0.31  4.40 0.35  5.35 0.29   1.90 0.11   2.15 0.07 3.90 0.10  2.85 0.10 2.48 0.11 
A2029  115 0.08586 1.773 0.035 0.34 0.00 0.66 0.6 23.2 -0.25 1.80 0.093 0.066 19.10  2.92 2.337 0.047  -1.80 1.07 0.060 0.030  5.25 0.72 -5.11 0.77  4.34 0.88  5.06 0.70   2.04 0.25   2.31 0.16 3.41 0.23  2.20 0.24 3.32 0.26 
A2029  131 0.08266 2.132 0.039 0.00 0.90 0.10 1.3 30.9  0.22 1.16 0.207 0.044 25.33  1.88 2.151 0.030   0.20 0.76 0.058 0.023  6.82 0.53 -5.62 0.59  4.01 0.66  6.04 0.53   1.77 0.19   1.85 0.12 4.98 0.17  2.66 0.17 2.67 0.19 
A2029  135 0.08121 1.988 0.038 0.21 0.00 0.79 0.9 22.5 -0.21 1.62 0.297 0.060 20.64  2.73 2.051 0.039  -2.36 1.12 0.143 0.032  5.73 0.75 -5.67 0.82  3.31 0.94  6.64 0.72   1.53 0.26   1.89 0.17 4.45 0.25  2.87 0.24 2.56 0.27 
A2029  137 0.08446 2.083 0.030 0.41 0.10 0.49 1.0 33.7  2.82 0.80 0.244 0.034 22.86  1.54 1.981 0.022   0.45 0.63 0.026 0.020  3.62 0.50 -4.10 0.50  5.35 0.57  6.44 0.48   1.59 0.17   1.72 0.11 4.13 0.16  2.98 0.16 2.44 0.18 
A2029  185 0.07942 2.213 0.031 0.45 0.00 0.55 0.9 22.3  3.26 1.57 0.353 0.067 22.44  2.71 2.211 0.045  -1.26 1.11 0.158 0.032  5.00 0.75 -5.63 0.79  5.48 0.87  9.80 0.69   1.53 0.27   2.05 0.17 4.62 0.27  2.80 0.27 2.84 0.30 
A2029  186 0.07349 2.276 0.033 0.62 0.00 0.38 0.9 22.9  1.71 1.75 0.261 0.073 24.07  2.74 2.646 0.058  -0.62 1.03 0.100 0.031  4.70 0.76 -5.33 0.82  4.54 0.95  6.21 0.70   1.89 0.24   2.15 0.16 4.16 0.25  2.34 0.23 2.06 0.26 
A2029  189 0.07819 2.483 0.018 0.21 0.00 0.79 1.8 34.5 -0.15 1.26 0.300 0.045 25.30  1.69 2.389 0.033  -3.61 0.74 0.187 0.021  6.47 0.47 -7.36 0.55  5.21 0.59  7.19 0.46   1.54 0.16   1.83 0.10 4.54 0.17  2.80 0.16 2.45 0.17 
A2029  192 0.07774 1.997 0.034 0.39 0.00 0.61 0.7 22.8  0.52 1.75 0.180 0.065 21.48  2.77 2.077 0.042  -1.11 1.09 0.086 0.032  4.84 0.79 -5.19 0.82  5.18 0.90  6.66 0.70   1.88 0.24   2.10 0.16 4.91 0.23  2.34 0.22 2.23 0.24 
A2029  197 0.08157 2.131 0.019 0.47 0.00 0.53 1.4 56.0  2.40 0.48 0.198 0.020 21.09  0.91 1.932 0.012   0.12 0.37 0.070 0.011  4.36 0.28 -3.47 0.29  4.30 0.35  6.11 0.29   2.24 0.10   2.37 0.07 4.07 0.10  2.85 0.10 2.66 0.11 
A2029  198 0.08017 2.028 0.021 0.07 0.78 0.15 1.7 37.9 -0.08 1.03 0.207 0.038 23.18  1.60 2.078 0.024  -1.32 0.66 0.097 0.019  5.82 0.44 -6.28 0.48  4.15 0.53  6.75 0.42   2.44 0.14   2.69 0.09 4.68 0.15  2.76 0.14 2.15 0.16 
A2029  204 0.07842 2.413 0.011 0.15 0.00 0.85 5.9 92.6  0.87 0.33 0.290 0.013 22.37  0.53 2.205 0.009  -2.54 0.23 0.134 0.007  5.34 0.16 -5.73 0.18  4.89 0.21  6.98 0.17   1.64 0.06   1.93 0.04 4.45 0.06  3.19 0.06 2.91 0.07 
A2029  217 0.07425 1.814 0.040 0.38 0.00 0.62 2.0 43.3  2.14 0.78 0.236 0.032 23.74  1.33 2.307 0.023  -1.39 0.53 0.064 0.015  5.10 0.37 -4.90 0.40  4.75 0.45  6.66 0.37   1.63 0.14   1.94 0.09 4.02 0.14  2.58 0.13 2.46 0.14 
A2029  221 0.08975 1.833 0.040 1.00 0.00 0.00 0.8 15.5  5.73 1.12 0.064 0.064 15.63  3.25 1.515 0.031   3.00 1.27 0.010 0.000  2.33 1.13 -0.68 1.02  3.61 1.30  2.87 1.08  -0.60 0.40  -0.63 0.27 2.73 0.33  1.73 0.35 1.15 0.39 
A2029  252 0.08167 2.214 0.029 1.00 0.00 0.00 2.1 36.8  5.11 0.26 0.033 0.013  9.35  0.79 1.182 0.005   6.98 0.30 0.009 0.000 -0.56 0.36  3.73 0.30  1.44 0.48  1.34 0.47  -1.10 0.18  -1.25 0.12 1.09 0.17 -0.41 0.20           
A2029  253 0.07326 1.871 0.029 0.38 0.00 0.62 1.4 35.5  1.69 1.02 0.196 0.042 21.69  1.72 2.186 0.028  -1.59 0.72 0.069 0.021  4.35 0.50 -6.42 0.52  4.60 0.58  6.45 0.45   1.49 0.17   1.93 0.11 4.84 0.16  3.14 0.16 2.93 0.18 
A2029  263 0.07194 1.868 0.028 0.43 0.00 0.57 1.9 47.5  2.11 0.56 0.159 0.023 18.69  1.09 1.949 0.014  -0.17 0.44 0.069 0.013  4.29 0.32 -4.14 0.34  4.25 0.40  5.03 0.34   1.29 0.13   1.48 0.08 3.88 0.12  2.68 0.12 2.40 0.13 
A2029  265 0.08295 2.037 0.020 0.00 0.59 0.41 1.1 44.6  2.92 1.45 0.278 0.060 24.07  2.51 1.956 0.037  -0.99 1.09 0.092 0.018  4.48 0.45 -5.73 0.46  5.14 0.51  6.89 0.39   1.70 0.14   1.83 0.09 4.76 0.13  2.94 0.13 2.46 0.14 
A2029  315 0.07266 2.089 0.030 0.35 0.09 0.57 1.5 36.8 -0.91 0.91 0.251 0.032 21.58  1.39 1.979 0.020  -1.99 0.61 0.178 0.018  5.90 0.42 -5.34 0.47  4.07 0.54  6.52 0.43   1.51 0.15   1.68 0.10 4.14 0.15  2.89 0.14 2.45 0.16 
A2029  322 0.06829 2.004 0.025 1.00 0.00 0.00 2.1 45.8  5.62 0.30 0.060 0.016 17.22  0.80 1.657 0.009   6.67 0.29 0.006 0.000  1.24 0.31  6.15 0.25 -1.01 0.42  1.76 0.37   4.63 0.13   4.60 0.08 1.82 0.12  0.21 0.14 1.45 0.15 
A2029  341 0.08189 1.808 0.099 0.87 0.13 0.00 0.6  7.3 -0.58 4.45 0.067 0.144 20.76  8.90 1.692 0.082   0.82 3.09 0.065 0.087  2.50 2.40 -1.90 2.33  1.75 3.11  4.70 2.19   3.13 0.74   3.17 0.46 2.03 0.71  1.83 0.68 2.58 0.74 
A2029  426 0.07435 1.876 0.028 0.53 0.00 0.47 0.8 28.9  2.78 1.03 0.191 0.044 20.99  2.00 1.921 0.027   0.42 0.77 0.058 0.023  4.47 0.58 -4.42 0.59  3.08 0.69  5.91 0.56   2.20 0.20   2.35 0.13 4.18 0.20  2.47 0.19 1.89 0.21 
A2029  427 0.07397 2.023 0.028 0.36 0.00 0.64 1.0 28.7  1.17 1.16 0.175 0.046 20.14  2.10 1.988 0.029  -1.60 0.83 0.090 0.023  5.14 0.57 -4.82 0.61  3.91 0.71  5.19 0.56   1.61 0.20   1.94 0.13 4.12 0.20  2.56 0.19 2.15 0.21 
A2029  429 0.07695 2.074 0.015 0.48 0.00 0.52 2.1 79.3  1.87 0.37 0.209 0.015 21.91  0.67 2.042 0.010  -0.81 0.28 0.093 0.008  4.72 0.20 -4.33 0.21  3.98 0.25  5.56 0.21   2.26 0.07   2.53 0.05 4.73 0.07  2.78 0.07 2.51 0.08 
A2029  430 0.07989 2.298 0.019 0.00 0.63 0.37 2.5 51.6  0.30 0.70 0.224 0.027 25.26  1.12 2.235 0.019  -3.99 0.49 0.124 0.013  5.75 0.31 -6.72 0.34  5.22 0.38  7.53 0.31   1.68 0.11   2.02 0.07 4.91 0.11  3.34 0.10 2.95 0.12 
A2029  432 0.08021 2.173 0.031 0.30 0.00 0.70 1.2 38.6 -0.26 1.00 0.224 0.037 21.08  1.58 2.205 0.025  -2.67 0.64 0.088 0.018  5.06 0.43 -5.10 0.46  4.31 0.53  5.72 0.42   1.73 0.15   1.88 0.10 4.40 0.15  2.62 0.15 2.65 0.16 
A2029  438 0.07466 1.951 0.057 0.08 0.92 0.00 0.5 13.2  2.13 2.45 0.177 0.095 19.40  4.36 1.902 0.057  -0.41 1.69 0.027 0.050  5.76 1.23 -3.64 1.31  1.81 1.59  6.47 1.20   1.57 0.43   1.94 0.28 4.46 0.41  3.45 0.38 2.42 0.42 
A2029  493 0.07318 2.273 0.013 0.35 0.00 0.65 2.6 72.8  1.32 0.55 0.243 0.022 21.29  0.90 2.293 0.015  -1.31 0.35 0.096 0.010  4.97 0.24 -5.49 0.25  4.34 0.29  8.05 0.23   1.62 0.08   1.93 0.05 4.37 0.08  3.92 0.07 3.05 0.08 
A2029  496 0.07734 2.103 0.020 0.31 0.00 0.69 1.4 44.3  1.94 0.70 0.214 0.028 20.98  1.22 2.149 0.019  -1.85 0.50 0.063 0.015  5.85 0.35 -5.68 0.39  4.36 0.45  4.70 0.37   2.03 0.13   2.28 0.08 5.22 0.13  2.65 0.12 2.67 0.14 
A2029  497 0.08129 2.432 0.040 1.00 0.00 0.00 2.7 51.2  2.92 0.21 0.015 0.000  5.75  0.59 1.228 0.004   3.44 0.23 0.008 0.000  0.44 0.24  0.23 0.22  0.97 0.33  0.34 0.34  -9.63 0.16  -9.48 0.13 1.62 0.14  0.83 0.14 1.22 0.16 
A2029  503 0.07651 1.965 0.032 0.21 0.56 0.23 0.8 39.5  1.09 1.23 0.166 0.047 21.01  2.18 1.954 0.029  -1.04 0.60 0.063 0.018  5.32 0.43 -5.27 0.46  3.68 0.53  3.81 0.42   1.74 0.15   1.87 0.10 3.08 0.15  2.37 0.14 2.03 0.16 
A2029  506 0.08540 2.027 0.026 0.18 0.45 0.37 1.2 39.7  1.38 0.81 0.219 0.032 25.02  1.34 2.143 0.021  -1.18 0.57 0.082 0.016  5.00 0.39 -5.34 0.42  4.91 0.47  8.25 0.40   2.03 0.14   2.45 0.09 4.35 0.13  3.30 0.14 3.08 0.15 
A2029  513 0.07493 1.951 0.030 0.24 0.00 0.76 2.7 50.9  1.44 0.60 0.261 0.024 18.22  1.05 2.054 0.015  -1.04 0.42 0.084 0.013  4.73 0.31 -5.19 0.34  5.83 0.38  7.66 0.31   1.35 0.11   1.66 0.07 4.67 0.10  2.53 0.10           
A2029  578 0.08136 2.325 0.019 0.26 0.00 0.74 1.5 40.2  1.34 0.79 0.270 0.030 22.22  1.30 2.009 0.019  -0.62 0.54 0.093 0.016  4.62 0.41 -5.16 0.44  5.46 0.50  8.42 0.39   1.38 0.14   1.63 0.09 4.65 0.13  3.10 0.13 3.60 0.14 
A2029  579 0.08591 2.089 0.172 0.91 0.09 0.00 1.1 14.2  3.48 0.79 0.086 0.037  7.88  2.33 1.147 0.015   3.15 0.97 0.009 0.000  0.32 0.95 -0.00 0.87  0.10 1.34  2.34 1.19  -9.98 0.52  -9.44 0.40 2.19 0.38  1.52 0.44           
A2029  583 0.07345 1.923 0.050 0.47 0.00 0.53 0.8 24.3  1.91 1.46 0.267 0.059 24.58  2.35 2.083 0.038  -0.22 0.96 0.142 0.030  5.29 0.74 -5.05 0.78  5.06 0.86  5.30 0.66   1.45 0.22   1.73 0.14 4.35 0.20  2.76 0.19 2.46 0.22 
A2029  695 0.06940 2.197 0.032 1.00 0.00 0.00 1.5 38.5  3.51 0.33 0.029 0.015 14.05  0.87 1.251 0.007   4.03 0.36 0.006 0.000  0.53 0.37  1.90 0.32  1.25 0.48  1.55 0.45  -0.84 0.17  -0.79 0.12 1.80 0.15  1.26 0.16 1.51 0.18 
A2029  707 0.07599 2.157 0.022 0.37 0.00 0.63 2.1 42.6  1.41 0.81 0.272 0.032 24.20  1.31 2.122 0.021  -1.41 0.56 0.156 0.016  5.19 0.38 -5.67 0.41  4.16 0.47  7.22 0.37   1.45 0.13   1.62 0.09 4.33 0.13  2.58 0.13 2.69 0.14 
A2029  712 0.07442 1.682 0.194 1.00 0.00 0.00 0.5  5.1  1.03 3.49 0.006 0.000 17.53  7.58 1.632 0.079   3.79 2.94 0.005 0.000  1.37 2.94 -2.52 2.84  5.17 3.54  6.37 3.09  -0.11 1.23  -0.13 0.82 2.22 1.13  1.59 1.08 1.91 1.28 
A2029  788 0.07989 2.776 0.059 0.44 0.00 0.56 0.8  5.0  3.53 3.37 0.208 0.129  3.99  7.88 1.236 0.054   4.47 3.07 0.093 0.106  0.87 2.90  0.77 2.54 -1.10 3.89  1.67 3.37  -5.59 1.47  -5.49 1.06 1.61 1.24  1.76 1.20 2.28 1.35 
A2029  803 0.08405 2.312 0.021 0.28 0.00 0.72 2.0 57.6  0.74 0.59 0.258 0.022 21.72  0.97 2.099 0.014  -3.19 0.41 0.139 0.012  5.50 0.27 -6.42 0.30  4.01 0.34  7.93 0.28   1.61 0.10   1.90 0.06 4.94 0.10  2.79 0.10 2.84 0.11 
A2029  806 0.07386 1.728 0.050 0.63 0.00 0.37 0.4  9.9  3.06 2.38 0.219 0.105 18.66  5.05 1.815 0.061   0.43 1.96 0.100 0.063  4.68 1.66 -4.39 1.72  4.20 2.00  5.06 1.62   2.33 0.57   2.75 0.35 3.66 0.55  1.91 0.55 3.10 0.59 
A2029  812 0.07423 1.813 0.028 0.17 0.68 0.15 1.3 36.9  1.98 0.83 0.253 0.034 20.94  1.58 1.898 0.020  -2.43 0.65 0.062 0.018  5.00 0.44 -4.98 0.48  5.59 0.53  5.20 0.44   1.58 0.16   1.84 0.10 3.84 0.15  2.98 0.14 2.63 0.16 
A2029  946 0.07489 1.876 0.020 0.00 1.00 0.00 1.0 34.8                        22.45  1.49              -0.76 0.63 0.044 0.019  4.67 0.46 -4.66 0.48  4.44 0.56  5.31 0.47   2.19 0.17   2.40 0.11 3.76 0.17  2.78 0.16 2.66 0.18 
A2029  949 0.08144 2.273 0.018 0.27 0.27 0.46 1.9 52.1                        22.30  0.99              -1.12 0.43 0.116 0.012  5.09 0.29 -5.33 0.31  3.95 0.36  8.04 0.31   1.43 0.12   1.77 0.08 4.59 0.12  2.94 0.11 2.68 0.13 
A2029  953 0.07727 1.981 0.038 0.33 0.44 0.23 0.5 16.7  0.62 1.92 0.164 0.077 25.99  3.44 1.976 0.049   1.50 1.32 0.022 0.041  6.33 0.99 -5.16 1.10  3.48 1.25  3.93 0.97   2.12 0.33   2.23 0.21 4.14 0.33  2.85 0.31 2.12 0.35 
A2029  962 0.08248 2.092 0.068 1.00 0.00 0.00 1.4 35.4  1.59 0.38 0.012 0.000  5.36  1.03 1.301 0.007   1.45 0.41 0.009 0.000  1.38 0.37 -4.43 0.36  0.97 0.49  0.91 0.49 -18.48 0.28 -17.71 0.23 2.31 0.18  0.87 0.19 0.50 0.22 
A2029  968 0.07850 1.808 0.043 0.00 1.00 0.00 0.8 17.3  3.22 1.72 0.282 0.072 29.13  3.12 1.962 0.045  -0.30 1.30 0.097 0.041  5.51 1.01 -4.48 1.07  4.73 1.20  5.30 0.95   2.24 0.34   2.65 0.22 3.25 0.34  0.95 0.34 2.46 0.35 
A2029  970 0.07677 2.369 0.015 0.26 0.00 0.74 2.7 66.3  1.56 0.49 0.321 0.019 24.56  0.77 2.421 0.014  -3.06 0.33 0.150 0.010  5.47 0.23 -6.27 0.26  5.15 0.29  6.75 0.24   1.72 0.09   2.08 0.06 4.75 0.09  3.54 0.09 2.75 0.10 
A2029  979 0.07829 1.830 0.038 0.39 0.12 0.49 1.0 32.4  2.79 1.02 0.216 0.043 21.91  1.79 2.141 0.029   0.40 0.70 0.052 0.021  5.30 0.51 -4.72 0.54  3.99 0.62  4.75 0.51   1.92 0.18   2.13 0.12 3.50 0.18  2.29 0.18 1.99 0.20 
A2029 1264 0.08050 2.112 0.027 0.39 0.00 0.61 0.3 14.2  0.06 2.81 0.219 0.107 18.79  4.52 2.108 0.069  -0.06 1.72 0.019 0.052  4.45 1.32 -4.00 1.33  4.56 1.52  5.56 1.15   1.58 0.41   1.85 0.26 4.03 0.39  2.43 0.36 2.56 0.39 
A2029 1436 0.07909 2.170 0.036 0.07 0.00 0.93 0.7 14.0 -1.66 2.91 0.334 0.105 23.42  4.19 2.226 0.073  -0.10 1.72 0.100 0.052  5.91 1.24 -6.15 1.33  3.13 1.50  6.88 1.15   1.13 0.42   1.64 0.27 3.72 0.39  3.72 0.37 2.36 0.41 
A2029 1619 0.07562 1.820 0.043 0.00 1.00 0.00 0.5 17.2  0.49 2.14 0.306 0.077 25.51  3.15 2.301 0.055  -3.14 1.33 0.082 0.038  4.45 0.96 -5.63 1.01  3.98 1.16  6.90 0.92   1.85 0.34   2.27 0.21 3.42 0.31  3.25 0.30 2.81 0.33 
A2029 1641 0.08264 2.060 0.039 0.30 0.00 0.70 1.2 19.4  0.02 1.89 0.118 0.073 20.75  3.37 2.017 0.046  -3.75 1.42 0.236 0.038  5.18 0.89 -7.32 0.96  4.92 1.05  6.38 0.84  -0.45 0.31  -0.04 0.21 4.50 0.28  2.38 0.28 2.72 0.30 
A2029 1765 0.07774 2.039 0.064 0.34 0.66 0.00 0.2  5.7  1.71 5.04 0.159 0.187 20.15 10.15 1.615 0.100  -4.56 4.38 0.154 0.121  1.06 3.52 -0.22 3.04  6.74 3.58  3.93 2.92   0.79 1.02   1.10 0.67 2.81 0.91  2.20 0.85 2.28 0.92 
A2029 2564 0.07408 1.878 0.025 0.59 0.24 0.17 0.6 25.4  3.08 1.03 0.184 0.043 19.70  1.89 1.998 0.027   1.33 0.74 0.036 0.024  4.13 0.64 -2.22 0.62  2.89 0.77  4.72 0.64   3.03 0.23   3.23 0.14 3.29 0.22  2.74 0.22 2.24 0.25 
A2029 2842 0.08005 2.105 0.030 1.00 0.00 0.00 1.4 32.1  3.04 0.44 0.010 0.020 12.02  1.14 1.369 0.009   3.88 0.44 0.006 0.000  0.57 0.46  1.38 0.40  1.53 0.58  1.67 0.53  -3.07 0.22  -2.90 0.16 1.63 0.20  1.78 0.20 1.43 0.23 
A2029 2843 0.07916 2.194 0.020 0.33 0.00 0.67 2.0 44.7  2.12 0.68 0.255 0.028 23.59  1.17 2.114 0.018  -0.93 0.49 0.118 0.015  6.04 0.35 -5.97 0.39  4.89 0.43  6.32 0.36   1.65 0.13   1.93 0.08 3.50 0.12  2.98 0.12 2.44 0.13 
A2029 2859 0.07593 1.926 0.056 0.57 0.00 0.43 0.6 21.0  2.70 1.61 0.185 0.062 24.85  2.72 1.890 0.040   0.84 1.09 0.006 0.000  3.63 1.00 -1.62 0.94  1.47 1.23  4.52 0.87   2.50 0.31   2.61 0.19 1.77 0.30  2.30 0.27 1.93 0.30 
A2029 2982 0.08033 1.873 0.067 0.38 0.45 0.17 0.5 12.5 -0.00 2.88 0.252 0.107 23.12  4.66 1.915 0.065   0.63 1.87 0.069 0.059  6.39 1.37 -4.67 1.48  3.22 1.70  6.01 1.29   2.26 0.44   2.63 0.28 3.55 0.44  2.65 0.40 2.85 0.44 
A2029 2995 0.08128 1.965 0.053 1.00 0.00 0.00 0.8 16.9  3.95 0.90 0.044 0.043 12.59  2.37 1.361 0.019   4.94 0.93 0.006 0.000  1.18 0.91  2.42 0.77  1.43 1.11  0.82 1.01  -0.40 0.38  -0.23 0.26 1.55 0.37  2.15 0.35 1.58 0.39 
A2029 3018 0.08802 2.129 0.120 1.00 0.00 0.00 0.7 12.2  3.90 1.10 0.065 0.053 11.32  2.92 1.479 0.026   4.65 1.11 0.007 0.000 -0.78 1.23  0.80 1.08 -0.63 1.70  2.03 1.39  -5.29 0.60  -5.42 0.44 2.32 0.45  1.45 0.50 1.26 0.55 
A2029 3027 0.07612 2.495 0.203 1.00 0.00 0.00 0.9 13.2  0.60 1.04 0.013 0.000  7.45  2.43 1.256 0.017   6.49 0.91 0.005 0.000  1.41 1.03 -0.40 0.98  0.20 1.46 -4.17 1.37  -6.45 0.56  -6.16 0.40 1.67 0.45  0.99 0.47 1.06 0.53 
A2029 3035 0.07929 1.909 0.030 0.29 0.39 0.32 0.7 30.1  1.45 1.00 0.161 0.039 18.15  1.91 1.852 0.023   0.14 0.75 0.050 0.022  4.01 0.55 -4.52 0.56  3.84 0.67  4.90 0.54   2.02 0.19   2.30 0.12 2.88 0.19  2.92 0.18 2.65 0.20 
A2142    5 0.09331 1.778 0.043 0.42 0.00 0.58 0.6 15.8 -1.72 2.39 0.095 0.080 21.42  4.19 1.851 0.048  -1.30 1.63 0.012 0.000  5.34 1.05 -3.70 1.12  3.70 1.33  5.45 1.02   2.52 0.36   2.50 0.23 3.74 0.32  2.70 0.34 1.99 0.37 
A2142   22 0.09113 2.149 0.021 0.35 0.00 0.65 1.1 46.0  1.35 0.79 0.245 0.031 21.69  1.33 2.309 0.022  -1.38 0.53 0.088 0.015  5.29 0.35 -5.36 0.37  4.65 0.42  6.06 0.35   1.63 0.13   1.97 0.08 4.59 0.12  2.99 0.12 2.77 0.14 
A2142   41 0.09320 1.884 0.037 0.22 0.28 0.50 1.0 32.7  1.42 1.02 0.214 0.040 22.65  1.83 1.995 0.025  -0.21 0.74 0.087 0.021  5.37 0.50 -4.46 0.53  4.35 0.61  5.32 0.50   1.81 0.17   1.98 0.11 4.21 0.16  2.74 0.17 2.27 0.19 
A2142   46 0.09091 1.876 0.044 0.10 0.76 0.14 0.8 25.5  0.60 1.53 0.231 0.060 21.51  2.67 2.206 0.041  -2.65 1.04 0.094 0.029  5.55 0.67 -5.95 0.73  4.06 0.82  4.09 0.65   2.06 0.23   2.18 0.15 3.96 0.21  3.03 0.22 2.16 0.24 
A2142   85 0.09197 1.868 0.033 0.00 1.00 0.00 0.7 29.5  1.59 1.20 0.177 0.048 22.86  2.07 2.124 0.031  -1.30 0.83 0.078 0.024  5.06 0.56 -4.42 0.58  4.14 0.67  6.19 0.54   1.73 0.19   1.98 0.13 4.44 0.18  2.72 0.19 2.38 0.21 
A2142  101 0.08407 2.384 0.013 0.34 0.00 0.66 4.0 81.2  0.96 0.44             24.04  0.68              -2.14 0.29 0.154 0.008  5.48 0.19 -6.18 0.21  4.74 0.23  7.80 0.20   1.60 0.07   1.92 0.05 5.15 0.07  3.05 0.07 2.82 0.08 
A2142  111 0.08683 2.043 0.030 0.20 0.39 0.41 1.5 49.5  1.61 0.61 0.247 0.026 24.03  1.08 2.262 0.018  -0.57 0.44 0.049 0.013  5.65 0.31 -5.46 0.34  4.85 0.39  4.95 0.33   1.96 0.12   2.15 0.08 4.08 0.11  2.79 0.12 2.45 0.13 
A2142  112 0.09171 2.241 0.018 0.14 0.32 0.54 2.1 54.4  1.94 0.70 0.317 0.028 24.39  1.08 2.503 0.021  -2.78 0.45 0.147 0.013  5.44 0.29 -6.35 0.32  4.61 0.35  6.38 0.30   1.70 0.11   1.94 0.07 4.88 0.10  2.89 0.11 2.54 0.12 
A2142  162 0.08374 1.956 0.019 0.34 0.41 0.25 1.0 51.3  2.24 0.61 0.208 0.026 22.36  1.13 2.002 0.016  -0.83 0.46 0.064 0.013  5.76 0.32 -5.17 0.35  3.75 0.40  5.87 0.32   1.89 0.11   2.07 0.07 4.11 0.11  2.67 0.10 2.58 0.11 
A2142  163 0.08745 1.931 0.034 0.20 0.38 0.41 2.1 46.0  1.10 0.74 0.210 0.029 22.33  1.23 2.160 0.019  -2.18 0.51 0.096 0.014  5.90 0.34 -5.93 0.38  4.78 0.43  6.41 0.35   1.61 0.12   1.93 0.08 4.41 0.11  2.45 0.12 2.43 0.14 
A2142  192 0.09103 1.858 0.050 0.00 1.00 0.00 0.6 18.6  2.11 2.18 0.314 0.083 19.54  3.69 2.100 0.051  -1.16 1.38 0.047 0.038  6.83 0.86 -5.13 0.98  3.27 1.13  5.84 0.87   1.69 0.30   1.87 0.19 4.20 0.28  2.70 0.29 2.31 0.32 
A2142  207 0.09289 1.775 0.055 0.18 0.00 0.82 0.7 16.7  2.93 3.69 0.448 0.167 19.18  5.93 2.949 0.141  -3.26 2.15 0.122 0.057  7.21 1.21 -4.42 1.33  2.57 1.48  3.39 0.98   1.07 0.33   1.43 0.21 4.12 0.28  2.74 0.28 2.23 0.30 
A2142  214 0.08078 2.162 0.028 0.48 0.19 0.33 2.7 49.6  2.33 0.65 0.221 0.028 19.47  1.19 2.001 0.017  -0.40 0.48 0.111 0.014  4.16 0.35 -4.10 0.36  4.33 0.42  8.29 0.32   1.25 0.11   1.49 0.07 4.08 0.11                      
A2142  221 0.09284 1.916 0.032 0.21 0.79 0.00 0.6 18.6                                                  1.23 1.39 0.012 0.000  5.46 0.98 -3.85 0.98  4.01 1.11  5.24 0.86   2.58 0.31   2.70 0.20 3.65 0.30  3.03 0.31 2.51 0.34 
A2142  222 0.09044 2.304 0.023 0.38 0.00 0.62 2.0 37.7  3.64 1.54 0.528 0.070 28.74  1.99 3.109 0.062  -1.59 0.82 0.215 0.023  6.54 0.49 -6.28 0.54  4.38 0.59  8.60 0.41   1.56 0.14   1.89 0.09 4.78 0.13                      
A2142  284 0.08752 2.272 0.018 0.28 0.21 0.51 0.9 37.1  0.75 0.88 0.203 0.033 21.35  1.50 1.941 0.020  -1.84 0.62 0.091 0.018  4.83 0.42 -4.30 0.44  4.59 0.51  7.13 0.40   1.52 0.14   1.99 0.09                                
A2142  288 0.08374 2.044 0.020 0.80 0.20 0.00 1.9 74.6  3.62 0.25 0.131 0.012 19.68  0.55 1.851 0.007   3.27 0.22 0.009 0.000  2.78 0.20  0.59 0.18  3.28 0.25  3.39 0.23   3.03 0.08   3.12 0.05 2.87 0.08  2.11 0.08 1.98 0.09 
A2142  326 0.08595 1.974 0.036 0.07 0.86 0.08 0.9 22.4  2.83 1.43 0.210 0.066 25.83  2.72 2.038 0.043  -3.07 1.25 0.032 0.034  4.03 0.87 -3.62 0.83  3.09 0.99  4.93 0.74   1.81 0.26   1.88 0.17 3.70 0.23  2.02 0.24 2.38 0.26 
A2142  335 0.09175 2.086 0.040 0.18 0.18 0.65 0.9 32.1  1.22 1.17 0.201 0.046 21.65  2.13 2.084 0.030  -1.04 0.83 0.039 0.022  4.70 0.54 -5.69 0.56  4.54 0.63  5.74 0.50   1.72 0.17   1.93 0.11 4.02 0.15  2.25 0.16 2.11 0.18 
A2142  340 0.09306 1.738 0.040 0.00 0.61 0.39 1.0 23.6 -0.03 1.89 0.135 0.071 34.58  2.74 2.283 0.049  -3.09 1.23 0.096 0.032  5.79 0.76 -4.68 0.80  2.47 0.94  6.74 0.69   1.83 0.24   1.88 0.16 3.88 0.21  2.96 0.22 2.27 0.24 
A2142  343 0.09279 1.989 0.034 0.37 0.00 0.63 0.8 25.8  1.55 1.31 0.233 0.052 21.16  2.40 1.983 0.032  -1.87 0.99 0.137 0.028  5.77 0.64 -5.53 0.70  2.76 0.81  6.25 0.63   2.22 0.23   2.60 0.14 4.30 0.20  2.87 0.20 2.21 0.23 
A2142  375 0.08489 1.884 0.028 0.29 0.34 0.37 0.8 29.8  0.31 1.33 0.136 0.050 25.71  2.09 2.211 0.035  -1.81 0.89 0.067 0.024  4.99 0.58 -5.87 0.61  5.59 0.66  6.59 0.54   1.72 0.19   2.00 0.12 3.84 0.18  3.17 0.18 2.92 0.20 
A2142  384 0.09677 2.087 0.025 0.25 0.13 0.62 0.8 35.9  2.78 1.30 0.274 0.062 24.60  2.16 2.575 0.049   0.98 0.81 0.036 0.012  5.95 0.52 -6.07 0.59  4.10 0.64  5.86 0.48   1.44 0.17   1.90 0.11 4.61 0.16  3.13 0.16 2.39 0.18 
A2142  386 0.08876 2.341 0.028 0.07 0.87 0.05 0.7 21.2  1.77 1.64 0.325 0.065 18.33  2.73 2.106 0.041  -1.89 1.13 0.151 0.033  5.38 0.81 -3.75 0.82  2.99 0.97  5.90 0.76   1.36 0.28   1.71 0.18 4.58 0.26  2.75 0.26 2.18 0.29 
A2142  387 0.09652 2.230 0.029 0.24 0.00 0.76 1.9 44.6  0.85 0.89 0.283 0.034 23.07  1.35 2.214 0.022  -3.41 0.58 0.172 0.016  5.34 0.37 -5.73 0.40  4.40 0.45  8.95 0.35   1.68 0.13   1.94 0.08 5.05 0.12  3.01 0.12 2.65 0.13 
A2142  398 0.08595 2.017 0.038 0.42 0.00 0.58 0.8 26.0  0.75 1.48 0.307 0.058 22.78  2.42 2.066 0.036  -0.61 0.99 0.050 0.028  5.89 0.67 -5.35 0.73  3.42 0.84  5.60 0.62   1.64 0.21   1.73 0.14 4.57 0.19  2.38 0.20 2.44 0.22 
A2142  422 0.09333 1.820 0.041 0.25 0.00 0.75 1.1 27.2  1.00 1.64 0.215 0.061 22.74  2.44 2.313 0.042  -0.98 0.92 0.074 0.028  5.90 0.63 -6.47 0.70  5.16 0.74  6.42 0.54   1.72 0.18   2.10 0.11                                
A2142  512 0.09015 2.230 0.020 0.17 0.31 0.51 1.1 38.6  1.48 0.95 0.280 0.038 26.29  1.60 1.918 0.023  -1.83 0.73 0.132 0.021  5.18 0.47 -6.21 0.49  4.36 0.53  6.22 0.42   1.89 0.15   2.15 0.09 4.62 0.13  2.95 0.14 2.51 0.15 
A2142  517 0.09960 2.156 0.028 0.39 0.00 0.61 1.1 34.9  1.05 0.99 0.291 0.038 25.66  1.59 2.132 0.025   0.97 0.64 0.064 0.019  6.69 0.44 -6.38 0.50  4.61 0.54  5.73 0.46   1.31 0.17   1.72 0.11 4.75 0.15  2.37 0.16 1.81 0.19 
A2142  519 0.08876 2.025 0.036 0.22 0.00 0.78 0.8 28.3  0.26 1.30 0.217 0.048 25.16  2.06 2.093 0.031  -2.14 0.87 0.066 0.025  5.36 0.60 -5.42 0.65  4.73 0.72  6.00 0.57   1.92 0.20   2.09 0.13 4.44 0.18  2.86 0.19 2.40 0.21 
A2142  522 0.08891 2.200 0.033 0.00 0.23 0.77 0.5 17.6 -0.69 2.03 0.179 0.072 22.97  3.04 2.037 0.046  -0.73 1.31 0.113 0.039  4.77 0.95 -4.54 1.00  3.43 1.17  6.99 0.90   1.72 0.32   1.79 0.21 5.16 0.29  2.70 0.30 3.09 0.32 
A2142  524 0.08563 2.341 0.017 0.20 0.00 0.80 1.3 46.1  1.14 0.70 0.295 0.027 23.41  1.17 2.071 0.018  -2.24 0.51 0.168 0.015  5.38 0.34 -5.92 0.38  4.95 0.42  7.51 0.35   1.31 0.12   1.62 0.08 4.98 0.11  2.80 0.12 2.90 0.13 
A2142  541 0.09643 1.793 0.049 0.49 0.51 0.00 0.7 19.4  4.84 1.94 0.182 0.100 26.78  3.75 2.458 0.076   1.59 1.41 0.011 0.000  4.57 1.02 -2.71 1.01  3.71 1.21  5.66 0.82   2.82 0.26   2.76 0.17 2.54 0.24  2.08 0.26 2.17 0.29 
A2142  547 0.09740 1.967 0.060 0.30 0.25 0.45 0.6 18.2 -2.42 2.30 0.127 0.081 20.55  4.18 1.936 0.051  -0.54 1.58 0.079 0.041  4.57 0.94 -3.99 0.98  4.50 1.15  8.03 0.86   2.33 0.29   2.31 0.19 3.38 0.26  3.20 0.27 2.16 0.30 
A2142  553 0.09548 1.874 0.042 0.31 0.00 0.69 1.3 37.0  2.02 0.99 0.268 0.040 25.05  1.61 2.299 0.028  -1.88 0.68 0.082 0.019  5.65 0.43 -6.21 0.47  4.76 0.52  6.63 0.44   1.98 0.16   2.19 0.10 4.05 0.15  2.79 0.15 3.00 0.17 
A2142  563 0.09619 1.850 0.064 0.43 0.28 0.29 0.6 16.4  0.88 1.99 0.179 0.081 22.11  3.82 1.740 0.047   2.58 1.49 0.011 0.000  2.39 1.20 -2.40 1.10  3.64 1.34  5.00 1.01  -0.29 0.37  -0.02 0.25 3.64 0.32  2.39 0.52 2.08 0.57 
A2142  579 0.09064 2.631 0.152 0.40 0.60 0.00 0.5  5.1  8.35 2.71 0.026 0.000 28.62  7.83 1.309 0.073   1.99 4.05 0.080 0.117  5.33 2.86 -1.25 2.96 -5.85 4.51  3.21 3.34  -1.32 1.21  -2.13 0.86 2.29 1.01  0.31 1.09 6.56 1.15 
A2142  617 0.09657 2.289 0.021 0.27 0.57 0.16 1.5 53.8                                                 -1.15 0.43 0.110 0.012  5.58 0.28 -5.33 0.31  4.06 0.36  5.25 0.30   1.85 0.11   2.20 0.07 4.18 0.10  2.91 0.11 2.23 0.12 
A2142  620 0.08847 1.997 0.016 0.28 0.34 0.38 1.1 42.7                                                 -1.41 0.57 0.111 0.016  5.56 0.38 -5.13 0.41  4.44 0.46  4.89 0.38   1.69 0.14   1.98 0.09 4.31 0.13  2.79 0.13 2.67 0.15 
A2142  633 0.09791 2.177 0.037 1.00 0.00 0.00 1.1 17.0  2.27 0.85 0.077 0.036  9.81  2.15 1.225 0.015   3.21 0.86 0.011 0.000  0.25 0.82  0.81 0.68 -1.34 1.00  0.06 0.84  -9.05 0.36  -8.69 0.27                                
A2142  640 0.08793 1.999 0.036 0.39 0.00 0.61 1.4 37.3  0.98 1.07 0.279 0.044 24.62  1.77 2.161 0.029  -1.06 0.73 0.088 0.020  5.47 0.47 -5.95 0.51  5.77 0.56  7.37 0.42   1.76 0.14   2.15 0.09 4.19 0.13                      
A2142  715 0.09174 1.961 0.028 0.06 0.85 0.09 0.7 36.2  1.85 1.37 0.306 0.057 22.86  2.40 2.024 0.036  -2.19 0.69 0.120 0.019  4.97 0.46 -5.22 0.48  3.87 0.56  6.03 0.44   1.67 0.16   1.92 0.10 4.14 0.14  3.06 0.15 1.97 0.25 
A2142  718 0.09249 1.866 0.051 0.00 1.00 0.00 0.5 11.5  4.58 2.40 0.195 0.116 22.33  5.25 1.944 0.070  -2.48 2.12 0.161 0.060  4.04 1.59 -4.04 1.58  5.02 1.84  6.91 1.38   2.87 0.45   2.84 0.29 3.70 0.43  2.39 0.46 2.81 0.49 
A2142  722 0.08701 2.394 0.010 0.00 0.67 0.33 2.3 52.8  0.68 0.57 0.264 0.022 21.78  0.94 1.959 0.013  -2.33 0.42 0.156 0.012  5.31 0.29 -6.30 0.32  4.50 0.36  9.29 0.29   1.26 0.11   1.57 0.07 5.10 0.10                      
A2142  724 0.09098 1.797 0.043 0.19 0.81 0.00 0.8 20.3  1.15 1.83 0.191 0.069 18.66  3.12 2.132 0.045  -3.02 1.28 0.063 0.034  6.38 0.77 -4.06 0.84  0.95 1.02  1.93 0.83   1.88 0.30   2.40 0.19 3.42 0.27  2.90 0.28 2.71 0.30 
A2142  726 0.08570 2.131 0.026 0.37 0.02 0.61 0.7 25.6 -0.22 1.63 0.211 0.063 24.36  2.59 2.440 0.047  -1.47 1.00 0.046 0.029  3.74 0.70 -5.65 0.71  5.47 0.80  5.43 0.64   2.02 0.23   2.19 0.15 4.39 0.21  2.40 0.22 2.69 0.24 
A2142  730 0.08354 1.837 0.046 0.39 0.00 0.61 0.7 21.8  0.99 1.72 0.224 0.066 18.43  2.94 2.361 0.048   0.01 1.00 0.067 0.030  4.71 0.73 -4.36 0.77  3.49 0.91  5.70 0.75   1.90 0.25   2.29 0.16 3.59 0.25  2.69 0.24 2.35 0.26 
A2142  731 0.08627 1.941 0.056 0.14 0.00 0.86 0.6 16.2  1.54 2.45 0.285 0.097 23.56  3.80 2.434 0.073  -0.08 1.44 0.011 0.000  5.29 1.05 -4.82 1.10  3.90 1.27  4.61 1.00   1.94 0.33   2.30 0.21 2.90 0.31  2.83 0.30 2.26 0.34 
A2142  946 0.09101 1.995 0.033 0.19 0.53 0.28 0.8 28.9  1.55 1.14 0.177 0.046 22.52  2.05 2.128 0.031   0.19 0.80 0.069 0.024  4.31 0.59 -5.52 0.61  5.37 0.67  5.98 0.56   2.02 0.20   2.33 0.13 4.21 0.19  2.90 0.19 2.53 0.22 
A2142 1011 0.09002 1.907 0.026 0.00 1.00 0.00 0.7 26.9  1.86 1.28             24.71  2.15              -0.12 0.87 0.050 0.025  4.88 0.61 -5.35 0.66  4.15 0.76  5.28 0.61   1.64 0.23   1.86 0.15 4.60 0.20  3.02 0.21 2.77 0.23 
A2142 1029 0.09681 2.269 0.013 0.14 0.50 0.36 2.2 72.8  0.98 0.55 0.293 0.022 23.94  0.85 2.469 0.017  -1.82 0.34 0.104 0.010  5.62 0.22 -5.56 0.24  4.80 0.27  7.19 0.22   1.45 0.08   1.69 0.05 4.54 0.07  2.95 0.08 2.58 0.08 
A2142 1036 0.09066 2.198 0.025 0.37 0.36 0.27 1.7 44.6  0.03 0.75             20.73  1.30              -1.89 0.58 0.180 0.016  4.13 0.37 -4.55 0.37  4.47 0.43  6.24 0.37   1.51 0.14   1.97 0.09 4.19 0.12  2.88 0.12 2.38 0.14 
A2142 1312 0.09019 2.205 0.026 0.24 0.06 0.70 1.9 49.4  0.34 0.75 0.267 0.027 23.95  1.19 2.209 0.019  -1.84 0.49 0.110 0.014  5.54 0.31 -5.83 0.34  4.29 0.39  8.22 0.32   1.49 0.11   1.67 0.07 4.68 0.10  2.77 0.11 2.60 0.12 
A2142 1331 0.08891 1.854 0.034 0.28 0.58 0.14 0.5 22.3  2.24 1.40 0.207 0.060 26.73  2.56 2.048 0.039  -0.75 1.09 0.045 0.032  4.09 0.77 -3.20 0.78  4.15 0.95  4.73 0.74   1.76 0.26   2.04 0.17 4.28 0.22  2.83 0.24 2.33 0.26 
A2142 1334 0.09367 2.127 0.017 0.36 0.00 0.64 0.9 35.7  1.72 0.99 0.214 0.040 21.39  1.73 2.223 0.027  -1.77 0.70 0.121 0.019  5.61 0.46 -5.02 0.50  3.75 0.57  6.28 0.46   1.45 0.16   1.67 0.11 4.17 0.15  2.77 0.15 2.49 0.17 
A2142 1337 0.08394 1.994 0.033 0.48 0.26 0.26 0.5 20.6  1.50 1.52 0.229 0.063 22.29  2.91 2.019 0.040  -0.00 1.09 0.052 0.033  5.38 0.83 -4.51 0.88  2.64 1.04  3.98 0.81   1.61 0.29   2.02 0.18 3.52 0.27  2.11 0.26 2.34 0.29 
A2142 1350 0.09114 1.966 0.038 0.37 0.37 0.27 0.5 13.5 -0.79 2.62 0.176 0.092 19.30  4.78 1.782 0.053  -1.60 1.82 0.041 0.053  5.54 1.28 -5.38 1.40  4.24 1.57  7.86 1.17   1.72 0.40   1.99 0.26 3.68 0.35  2.37 0.37 2.43 0.41 
A2142 1360 0.08920 1.842 0.023 0.17 0.83 0.00 0.6 27.8                        16.56  1.84               0.63 0.73 0.018 0.000  3.62 0.57 -3.31 0.57  3.76 0.71  4.39 0.59   2.07 0.22   2.36 0.14 3.63 0.20  3.09 0.21 3.15 0.23 
A2142 1493 0.09465 1.853 0.075 0.28 0.56 0.16 0.9 13.8 -1.00 2.78 0.191 0.094 17.71  4.75 2.028 0.060  -1.65 1.95 0.269 0.051  5.10 1.11 -3.44 1.14  3.41 1.35  4.50 1.20   0.85 0.44   1.30 0.28 3.99 0.40  2.09 0.39 2.53 0.43 
A2142 1504 0.08896 1.823 0.125 0.00 0.22 0.78 0.7  8.6  0.99 3.14 0.431 0.116 27.69  4.96 1.816 0.068 -10.29 3.14 0.054 0.076  6.95 1.92 -7.11 1.95  4.72 2.00  4.88 1.91   2.99 0.63   2.85 0.40 4.34 0.60  4.09 0.59 2.03 0.70 
A2142 1993 0.09189 2.150 0.024 0.00 0.70 0.30 0.6 25.0  0.62 1.41 0.270 0.053 23.35  2.28 2.120 0.035  -2.40 0.98 0.128 0.026  4.70 0.66 -5.01 0.70  4.14 0.80  7.09 0.63   1.90 0.23   2.05 0.15 4.32 0.22  2.88 0.22 2.71 0.24 
A2142 2524 0.09293 2.147 0.023 0.26 0.25 0.50 0.8 28.3  3.67 1.18 0.337 0.055 26.26  2.12 2.249 0.038  -0.91 0.90 0.109 0.026  4.91 0.61 -4.98 0.64  5.69 0.71  5.94 0.57   1.31 0.20   1.77 0.13 4.37 0.18  3.11 0.18 2.04 0.21 
A2142 2533 0.09355 1.745 0.058 0.54 0.00 0.46 0.5 14.0  6.15 2.43 0.078 0.111 26.83  4.52 2.223 0.077  -2.84 1.99 0.051 0.056  6.71 1.30 -6.74 1.54  5.49 1.67  6.25 1.15   1.49 0.40   1.56 0.26 3.48 0.36  2.71 0.35 2.41 0.38 


==> datafile15.txt <==
Title: The Gemini/HST Galaxy Cluster Project: Stellar Populations in the Low 
  Redshift Reference Cluster Galaxies
Authors: Jorgensen, I., Chiboucas, K., Webb, K., Woodrum, C.
Table: Perseus, Coma, A2029, and A2142: Measurements from SDSS Spectra
================================================================================
Byte-by-byte Description of file: datafile15.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label     Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---      Cluster   Cluster name
   9- 15 I7     ---      ID        Galaxy ID number
  17- 23 F7.5   ---      Redshift  Redshift
  25- 29 F5.3   [km/s]   lsigma    log velocity dispersion log(sigma) (1)
  31- 35 F5.3   [km/s] e_lsigma    Uncertainty in log(sigma)
  37- 40 F4.2   ---      f1Gyr     Fraction of the template spectrum with age=1Gyr
  42- 45 F4.2   ---      f5Gyr     Fraction of the template spectrum with age=5Gyr
  47- 50 F4.2   ---      f15Gyr    Fraction of the template spectrum with age=15Gyr
  52- 54 F3.1   ---      chi2      chi^2 of kinematics fit
  56- 60 F5.1   ---      S/N       Signal-to-noise per Angstrom in the rest frame of the galaxy (2)
  62- 66 F5.2   0.1nm    HzetaA    The HzetaA line index (3)
  68- 71 F4.2   0.1nm  e_HzetaA    Uncertainty in HzetaA (4)
  73- 78 F6.3   mag      CN3883    ? The CN3883 line index (3)
  80- 84 F5.3   mag    e_CN3883    ? Uncertainty in CN3883 (4)
  86- 90 F5.2   0.1nm    CaHK      The CaHK line index (3)
  92- 95 F4.2   0.1nm  e_CaHK      Uncertainty in CaHK (4)
  97-101 F5.3   ---      D4000     ? The D4000 line index (3)
 103-107 F5.3   ---    e_D4000     ? Uncertainty in D4000 (4)
 109-114 F6.2   0.1nm    HdeltaA   The HdeltaA line index (3)
 116-119 F4.2   0.1nm  e_HdeltaA   Uncertainty in HdeltaA (4)
 121-126 F6.3   mag      CN2       The CN2 line index (3)
 128-132 F5.3   mag    e_CN2       Uncertainty in CN2 (4)
 134-138 F5.2   0.1nm    G4300     The G4300 line index (3)
 140-143 F4.2   0.1nm  e_G4300     Uncertainty in G4300 (4)
 145-150 F6.2   0.1nm    HgammaA   The HgammaA line index (3)
 152-155 F4.2   0.1nm  e_HgammaA   Uncertainty in HgammaA (4)
 157-161 F5.2   0.1nm    Fe4383    The Fe4383 line index (3)
 163-166 F4.2   0.1nm  e_Fe4383    Uncertainty in Fe4383 (4)
 168-172 F5.2   0.1nm    C4668     The C4668 line index (3)
 174-177 F4.2   0.1nm  e_C4668     Uncertainty in C4668 (4)
 179-184 F6.2   0.1nm    Hbeta     The Hbeta line index (3)
 186-189 F4.2   0.1nm  e_Hbeta     Uncertainty in Hbeta (4)
 191-196 F6.2   0.1nm    HbetaG    The HbetaG line index (3)
 198-201 F4.2   0.1nm  e_HbetaG    Uncertainty in HbetaG (4)
 203-206 F4.2   0.1nm    Mgb       ? The Mgb line index (3)
 208-211 F4.2   0.1nm  e_Mgb       ? Uncertainty in Mgb (4)
 213-217 F5.2   0.1nm    Fe5270    The Fe5270 line index (3)
 219-222 F4.2   0.1nm  e_Fe5270    Uncertainty in Fe5270 (4)
 224-228 F5.2   0.1nm    Fe5335    The Fe5335 line index (3)
 230-233 F4.2   0.1nm  e_Fe5335    Uncertainty in Fe5335 (4)
--------------------------------------------------------------------------------
Note (1): Corrected to a standard size aperture equivalent to a circular
     aperture with a diameter of 3.4" at the distance of the Coma cluster.
Note (2): In the wavelenth interval 4100-5250 Angstrom
Note (3): The indices have been corrected for galaxy velocity dispersion and
     aperture corrected. 
Note (4): Determined from the local S/N.
--------------------------------------------------------------------------------
Perseus   12074 0.01621 2.069 0.017 0.10 0.62 0.28 3.0 137.2  0.95 0.10  0.203 0.004 19.60 0.18              -1.57 0.08  0.103 0.002  4.48 0.06  -5.41 0.07  4.71 0.09  7.77 0.10   1.42 0.04   1.62 0.03 4.13 0.04  2.99 0.05  2.72 0.06 
Perseus   12097 0.01981 1.670 0.011 0.81 0.19 0.00 0.6  56.3  3.20 0.17  0.041 0.007 16.30 0.40 1.525 0.004   2.57 0.16 -0.005 0.000  2.13 0.16  -0.28 0.16  2.81 0.23  4.11 0.26   0.67 0.11   0.71 0.07 2.20 0.11  2.05 0.12  1.73 0.14 
Perseus   12119 0.01546 2.064 0.018 0.08 0.81 0.10 1.2  83.5 -1.12 0.17  0.023 0.006  5.95 0.32 1.968 0.004  -0.92 0.12  0.052 0.004  2.71 0.11  -2.74 0.11  2.62 0.15  4.28 0.18   1.03 0.07   1.24 0.05 2.78 0.07  1.79 0.08  2.15 0.10 
Perseus   12132 0.01563 1.888 0.021 1.00 0.00 0.00 0.4  42.3  2.05 0.24 -0.011 0.000 11.74 0.62               3.05 0.23 -0.009 0.000  2.28 0.22  -2.76 0.23  1.17 0.32  1.67 0.34  -6.30 0.15  -6.09 0.11 1.87 0.12  1.30 0.14  1.31 0.16 
Perseus   12133 0.01783 2.098 0.014 0.48 0.21 0.31 1.1  88.3  1.96 0.15  0.126 0.007 18.38 0.33 1.971 0.004   0.42 0.13  0.026 0.004  3.95 0.11  -3.16 0.12  3.68 0.16  5.61 0.17   1.35 0.07   1.56 0.04 3.36 0.06  2.46 0.07  2.36 0.08 
Perseus   12160 0.01654 1.993 0.008 0.27 0.69 0.04 1.6 127.6  1.50 0.10  0.135 0.004 19.68 0.20 1.930 0.003  -0.11 0.08  0.020 0.003  4.42 0.07  -3.94 0.08  3.69 0.10  4.69 0.12   1.81 0.05   2.01 0.03 3.21 0.05  2.63 0.05  2.19 0.06 
Perseus   12166 0.01346 1.873 0.022 1.00 0.00 0.00 0.6  56.4  4.42 0.16              15.04 0.41               4.49 0.16 -0.012 0.000  1.60 0.16   1.11 0.15  0.96 0.23  0.01 0.27  -1.60 0.11  -1.46 0.08 2.04 0.11  1.47 0.12  1.55 0.14 
Perseus   12171 0.01882 2.266 0.007 0.49 0.11 0.40 1.4 112.7  1.67 0.08  0.128 0.003 13.73 0.19 1.650 0.002   0.49 0.08  0.077 0.003  3.02 0.07  -3.12 0.08  3.96 0.10  6.24 0.12   0.45 0.05   0.64 0.04 3.87 0.05  2.38 0.06  2.26 0.07 
Perseus   12176 0.01971 2.319 0.011 0.00 0.72 0.28 2.3  91.9  0.59 0.13  0.294 0.005 22.28 0.23 2.293 0.004  -1.69 0.10  0.128 0.003  5.24 0.08  -5.72 0.10  4.68 0.13  7.97 0.15   1.51 0.06   1.76 0.04 4.60 0.06  2.82 0.07  2.51 0.09 
Perseus   12185 0.02097 2.260 0.010 0.11 0.61 0.28 2.5 106.1  1.08 0.14  0.285 0.005 22.48 0.24 2.321 0.004  -1.99 0.10  0.094 0.003  5.21 0.08  -5.94 0.09  5.54 0.11  7.16 0.13   1.52 0.05   1.83 0.04 4.40 0.05  2.94 0.06  2.56 0.07 
Perseus   12203 0.02040 2.169 0.012 0.39 0.00 0.61 1.9  90.6  1.57 0.18  0.226 0.007 22.30 0.32 2.126 0.005  -1.24 0.14  0.089 0.004  5.13 0.11  -5.46 0.13  4.17 0.15  6.22 0.16   1.62 0.07   1.87 0.04 4.63 0.06  2.82 0.07  2.47 0.08 
Perseus   12206 0.01662 1.877 0.024 0.00 1.00 0.00 1.5  79.6  1.49 0.21  0.220 0.009 22.06 0.38 2.152 0.006  -1.17 0.15  0.050 0.005  5.08 0.12  -5.04 0.13  4.37 0.16  6.66 0.17   1.75 0.07   2.04 0.04 3.81 0.07  2.75 0.08  2.62 0.09 
Perseus   12223 0.01678 1.936 0.016 0.00 0.89 0.11 0.7  83.2  1.47 0.50  0.225 0.021 19.82 0.91 2.261 0.015  -2.37 0.34  0.079 0.009  4.94 0.24  -5.20 0.16  4.59 0.16  5.93 0.17   1.70 0.07   1.91 0.04 4.03 0.07  2.57 0.07  2.54 0.08 
Perseus   12236 0.01942 1.970 0.012 0.24 0.53 0.24 1.2  70.2  1.95 0.24  0.235 0.010 23.98 0.44 2.231 0.007  -0.50 0.18  0.053 0.005  4.91 0.14  -5.05 0.16  5.19 0.18  6.79 0.20   1.82 0.08   2.02 0.05 3.93 0.08  2.75 0.08  2.60 0.10 
Perseus   12243 0.01603 2.026 0.014 0.16 0.67 0.17 1.3  76.1  0.88 0.18  0.163 0.007 19.80 0.33 1.960 0.005  -0.79 0.14  0.060 0.004  4.44 0.12  -4.68 0.13  4.45 0.17  6.87 0.19   1.33 0.08   1.65 0.05 3.89 0.08  2.79 0.09  2.73 0.10 
Perseus   12253 0.01258 1.914 0.012 0.00 1.00 0.00 0.9  72.5  2.15 0.21  0.181 0.009 21.64 0.38 2.068 0.006  -1.33 0.16  0.064 0.005  4.71 0.13  -5.34 0.15  4.34 0.18  5.53 0.21   1.73 0.08   1.88 0.06 3.35 0.08  2.70 0.09  2.69 0.11 
Perseus   12254 0.01459 2.299 0.008 0.00 0.98 0.02 2.0 136.0  1.58 0.10  0.239 0.004 22.07 0.18              -1.45 0.08  0.106 0.002  5.25 0.06  -5.66 0.08  3.81 0.09  5.80 0.11   1.46 0.04   1.70 0.03 4.46 0.04  2.67 0.05  2.46 0.06 
Perseus   12263 0.01639 1.901 0.015 0.02 0.98 0.00 1.0  79.2  1.58 0.25  0.223 0.010 23.07 0.44 2.171 0.007  -1.35 0.17  0.048 0.005  4.97 0.13  -5.33 0.15  3.82 0.18  5.31 0.19   1.69 0.07   1.95 0.05 4.00 0.07  2.50 0.08  2.49 0.09 
Perseus   12267 0.02679 1.976 0.011 0.27 0.52 0.21 0.8  68.7  1.77 0.21  0.193 0.009 22.32 0.39 2.048 0.006  -1.12 0.17  0.035 0.005  5.56 0.14  -5.11 0.16  3.61 0.20  5.10 0.22   1.81 0.09   2.15 0.06 3.41 0.09  2.93 0.10  2.65 0.12 
Perseus   12268 0.01738 1.774 0.028 1.00 0.00 0.00 0.4  47.8  3.71 0.27  0.027 0.013 16.77 0.63 1.746 0.007   5.01 0.22 -0.007 0.000  1.62 0.23   2.53 0.20  2.01 0.30  2.63 0.33   2.42 0.12   2.56 0.08 2.43 0.13  2.05 0.14  1.80 0.16 
Perseus   12270 0.01105 2.074 0.008 0.00 1.00 0.00 1.7 118.8  1.46 0.13  0.249 0.007 22.35 0.23              -1.84 0.10  0.078 0.003  5.06 0.08  -6.40 0.09  4.59 0.11  5.70 0.12   1.72 0.05   2.01 0.03 4.02 0.05  2.67 0.06  2.57 0.06 
Perseus   12279 0.01643 2.256 0.010 0.00 0.89 0.11 3.3 113.9  0.56 0.12  0.216 0.005 20.89 0.22 2.100 0.003  -1.84 0.10  0.111 0.003  5.07 0.08  -5.40 0.09  4.22 0.11  6.62 0.13   1.36 0.05   1.63 0.04 4.47 0.05  2.72 0.06  2.49 0.07 
Perseus   12290 0.02879 1.613 0.033 0.61 0.39 0.00 0.6  58.1  2.32 0.20  0.076 0.009 14.89 0.48 1.612 0.005   1.55 0.19  0.001 0.000  2.58 0.18  -1.11 0.18  3.23 0.24  4.47 0.27   0.93 0.10   1.06 0.07 2.84 0.10  2.57 0.11  2.26 0.13 
Perseus   12292 0.01173 1.979 0.012 0.00 1.00 0.00 1.6 113.0  1.74 0.15  0.206 0.006 22.59 0.26              -1.94 0.11  0.067 0.003  5.53 0.09  -6.13 0.10  4.10 0.12  5.29 0.13   1.64 0.05   1.90 0.04 3.97 0.05  2.55 0.06  2.21 0.07 
Perseus   12295 0.02152 2.240 0.009 0.31 0.19 0.50 2.1 103.0  1.49 0.13  0.213 0.005 20.25 0.26 2.049 0.004  -0.40 0.11  0.092 0.003  4.87 0.09  -5.32 0.10  4.74 0.13  7.18 0.14   1.24 0.06   1.51 0.04 4.18 0.06  3.02 0.07  2.71 0.08 
Perseus   12306 0.01841 1.858 0.023 0.47 0.00 0.53 0.8  58.6  2.05 0.26  0.198 0.011 19.22 0.49 2.014 0.007  -0.24 0.20  0.052 0.006  4.31 0.16  -3.66 0.17  4.48 0.22  7.40 0.24   2.11 0.09   2.27 0.06 3.87 0.10  2.68 0.11  2.90 0.12 
Perseus   12319 0.01433 2.005 0.013 0.00 1.00 0.00 1.3  82.4  1.35 0.21  0.223 0.008 21.39 0.37 2.055 0.005  -1.33 0.15  0.088 0.005  5.39 0.12  -5.94 0.14  3.94 0.17  5.34 0.18   1.50 0.07   1.74 0.05 4.01 0.07  2.47 0.08  2.27 0.09 
Perseus   12320 0.02714 1.875 0.017 0.30 0.47 0.24 1.5  85.8  1.62 0.18  0.193 0.007 22.89 0.33 2.064 0.005  -1.21 0.14  0.034 0.004  4.96 0.11  -4.65 0.13  4.15 0.16  5.81 0.18   1.94 0.07   2.22 0.05 3.30 0.07  2.74 0.08  2.37 0.09 
Perseus   12331 0.01760 2.233 0.012 0.16 0.00 0.84 1.6 131.6  0.35 0.10  0.247 0.004 17.01 0.16 2.260 0.003  -1.61 0.07  0.138 0.002  4.48 0.06  -5.07 0.07  3.94 0.09  6.79 0.11   1.33 0.04   1.53 0.03 4.55 0.04  2.39 0.05  2.22 0.06 
Perseus   12332 0.01073 1.827 0.017 1.00 0.00 0.00 0.7  89.9  5.28 0.10  0.080 0.007 17.29 0.25               6.06 0.09 -0.016 0.000  1.22 0.10   3.05 0.09  2.13 0.14  3.08 0.16   4.51 0.06   4.48 0.04 2.09 0.06  2.04 0.07  1.78 0.08 
Perseus   12336 0.02002 1.929 0.016 0.26 0.50 0.24 0.7  60.6  1.47 0.29  0.205 0.012 21.26 0.54 2.108 0.008  -1.24 0.21  0.069 0.006  5.30 0.16  -5.49 0.18  5.03 0.22  6.81 0.23   1.70 0.09   1.98 0.06 4.07 0.08  2.99 0.09  2.89 0.10 
Perseus   12338 0.01890 2.266 0.010 0.41 0.12 0.47 1.0  73.3  1.83 0.19  0.212 0.008 20.85 0.34 2.024 0.005  -0.23 0.15  0.093 0.005  4.26 0.12  -4.04 0.13  4.30 0.17  6.64 0.19   1.43 0.08   1.74 0.05 4.21 0.08  2.67 0.09  2.85 0.10 
Perseus   12343 0.02061 1.888 0.024 0.81 0.19 0.00 0.4  43.4  1.91 0.27  0.060 0.011 13.88 0.62 1.581 0.006   1.93 0.23 -0.005 0.000  2.36 0.22  -2.50 0.22  2.86 0.30  3.97 0.34  -4.67 0.15  -4.30 0.11 2.74 0.13  1.76 0.14  2.00 0.16 
Perseus   12349 0.01403 2.164 0.010 0.00 1.00 0.00 1.7  93.0  0.90 0.19  0.248 0.007 22.48 0.32 2.191 0.005  -1.59 0.13  0.103 0.004  5.10 0.11  -5.99 0.12  4.19 0.15  5.57 0.16   1.60 0.06   1.82 0.04 4.48 0.06  2.78 0.07  2.32 0.08 
Perseus   12353 0.01412 1.878 0.016 0.00 1.00 0.00 0.8  62.2  0.81 0.30  0.177 0.012 21.40 0.56 2.048 0.008  -1.72 0.22  0.030 0.006  5.13 0.17  -5.35 0.19  4.03 0.23  5.02 0.24   1.86 0.10   2.09 0.06 3.62 0.09  2.57 0.10  2.54 0.11 
Perseus   12355 0.01531 2.139 0.011 0.00 1.00 0.00 2.0  91.3  1.46 0.18  0.263 0.008 22.24 0.32 2.146 0.005  -1.71 0.14  0.107 0.004  5.32 0.11  -5.68 0.13  3.93 0.15  6.25 0.16   1.38 0.07   1.64 0.04 4.45 0.06  2.83 0.07  2.35 0.08 
Perseus   12367 0.01987 2.404 0.010 0.11 0.35 0.54 2.4  89.7  1.25 0.13  0.307 0.005 22.41 0.22 2.311 0.004  -2.23 0.11  0.157 0.003  5.24 0.08  -6.06 0.10  5.13 0.12  8.92 0.15   1.37 0.06   1.66 0.04 4.95 0.06  2.84 0.07  2.52 0.09 
Perseus   12378 0.02059 2.266 0.010 0.19 0.41 0.40 2.9 112.4  1.37 0.12  0.265 0.005 22.38 0.22 2.191 0.004  -1.86 0.10  0.121 0.003  5.25 0.08  -5.67 0.09  4.64 0.11  7.18 0.13   1.53 0.05   1.82 0.04 4.36 0.05  2.85 0.06  2.42 0.07 
Perseus   12386 0.01808 2.317 0.012 0.14 0.45 0.41 2.9 105.7  0.98 0.13  0.304 0.005 22.33 0.22 2.215 0.004  -1.85 0.10  0.170 0.003  5.08 0.08  -5.80 0.09  4.99 0.11  8.64 0.13   1.40 0.05   1.70 0.03 4.93 0.05  2.88 0.06  2.53 0.07 
Perseus   12396 0.01789 2.225 0.008 0.21 0.40 0.40 3.5 167.5  1.14 0.06  0.235 0.002 22.02 0.12 2.163 0.002  -2.19 0.06  0.103 0.002  5.29 0.05  -5.82 0.06  4.92 0.07  7.54 0.09   1.78 0.04   2.04 0.02 4.16 0.04  3.05 0.04  2.74 0.05 
Perseus   12397 0.02587 1.956 0.009 0.27 0.41 0.32 0.7  80.2  1.23 0.23  0.178 0.009 20.91 0.44 2.132 0.006  -0.76 0.17  0.026 0.005  4.86 0.14  -5.20 0.15  4.41 0.18  5.38 0.19   0.66 0.08   1.00 0.05 3.58 0.07  3.01 0.08  2.55 0.09 
Perseus   12405 0.01498 2.271 0.007 0.04 0.84 0.13 1.9 137.0  1.08 0.10  0.217 0.004 21.06 0.18 2.078 0.003  -1.56 0.08  0.110 0.003  4.97 0.07  -5.69 0.08  4.23 0.10  6.51 0.11   1.36 0.05   1.59 0.03 4.40 0.04  2.76 0.05  2.56 0.06 
Perseus   12408 0.01988 2.134 0.010 0.31 0.38 0.31 1.0  82.7  1.77 0.18  0.228 0.007 22.46 0.34 2.124 0.005  -1.29 0.14  0.064 0.004  4.92 0.11  -4.92 0.13  4.66 0.15  6.05 0.16   1.73 0.06   1.89 0.04 4.23 0.06  2.70 0.07  2.55 0.08 
Perseus   12409 0.02220 2.170 0.011 0.00 0.85 0.15 1.3  77.2  0.91 0.18  0.304 0.007 21.50 0.30 2.210 0.005  -2.11 0.13  0.152 0.004  5.41 0.10  -5.81 0.13  5.02 0.15  7.58 0.17   1.40 0.07   1.74 0.05 4.57 0.07  2.58 0.08  2.47 0.10 
Perseus   12411 0.02043 2.243 0.008 0.28 0.23 0.49 1.4 123.7  1.35 0.11  0.257 0.004 21.91 0.19 2.162 0.003  -1.34 0.09  0.113 0.003  5.09 0.07  -5.47 0.08  4.94 0.10  7.85 0.11   1.65 0.04   1.92 0.03 4.25 0.04  2.87 0.05  2.67 0.06 
Perseus   12413 0.02141 2.222 0.012 0.22 0.37 0.41 4.0 126.5  1.32 0.09  0.261 0.004 22.85 0.17 2.213 0.003  -2.30 0.08  0.112 0.002  5.25 0.06  -5.92 0.08  5.51 0.09  7.86 0.12   1.86 0.05   2.13 0.03 4.39 0.05  3.16 0.06  2.90 0.07 
Perseus   12417 0.02861 2.016 0.006 0.26 0.54 0.20 1.6 124.2  1.74 0.11  0.223 0.004 22.75 0.21 2.154 0.003  -0.94 0.09  0.043 0.003  5.35 0.07  -5.29 0.09  4.57 0.11  6.17 0.12   2.02 0.05   2.35 0.03 3.67 0.05  3.01 0.06  2.78 0.06 
Perseus   12428 0.01836 2.227 0.010 0.29 0.28 0.44 1.4  91.4  1.55 0.16  0.248 0.007 21.43 0.30 2.166 0.005   0.57 0.12  0.097 0.004  4.78 0.10  -5.43 0.11  5.15 0.13  7.20 0.15   1.72 0.06   1.90 0.04 4.29 0.06  2.98 0.07  2.61 0.08 
Perseus   12430 0.02487 2.287 0.009 0.00 0.89 0.11 3.4 112.5  0.70 0.13  0.272 0.005 22.80 0.22 2.202 0.003  -2.04 0.10  0.117 0.003  5.63 0.08  -6.14 0.09  4.95 0.11  6.56 0.13   1.51 0.05   1.79 0.04 4.61 0.05  2.98 0.06  2.56 0.07 
Perseus   12451 0.01755 2.277 0.012 0.00 0.90 0.10 2.3  97.4  0.73 0.12  0.258 0.005 22.21 0.21 2.152 0.003  -1.96 0.10  0.115 0.003  5.25 0.08  -5.68 0.10  4.50 0.13  6.13 0.15   1.52 0.06   1.81 0.04 4.32 0.06  2.76 0.07  2.40 0.09 
Perseus   12452 0.01462 2.263 0.016 0.00 1.00 0.00 1.9  94.8  0.76 0.17  0.264 0.007 21.91 0.28 2.265 0.005  -1.91 0.12  0.125 0.004  5.28 0.09  -6.55 0.11  4.70 0.13  7.54 0.14   1.61 0.06   1.85 0.04 4.50 0.06  2.91 0.06  2.80 0.07 
Perseus   12456 0.01395 1.944 0.018 0.78 0.22 0.00 1.6  95.2  3.79 0.09  0.093 0.004 18.61 0.21 1.743 0.002   3.64 0.08 -0.011 0.000  2.85 0.08   0.04 0.08  2.89 0.12  4.74 0.14   3.14 0.05   3.23 0.03 2.71 0.06  2.34 0.07  2.05 0.08 
Perseus   12458 0.01404 2.359 0.011 0.00 0.56 0.44 2.4  98.9  0.68 0.13  0.281 0.005 22.65 0.21 2.279 0.004  -2.63 0.11  0.165 0.003  5.32 0.08  -6.55 0.10  4.47 0.12  7.80 0.15   1.22 0.06   1.50 0.04 4.97 0.06  2.98 0.07  2.72 0.08 
Perseus   12459 0.01406 1.873 0.013 0.23 0.57 0.20 1.1  74.1  1.85 0.24  0.174 0.010 22.28 0.44 2.076 0.007  -0.74 0.18  0.054 0.005  4.94 0.14  -5.65 0.16  4.26 0.19  6.09 0.20   1.85 0.08   2.08 0.05 3.89 0.08  2.63 0.09  2.78 0.10 
Perseus   12474 0.02365 1.625 0.020 0.88 0.12 0.00 0.5  79.9  3.53 0.12  0.056 0.006 17.92 0.30 1.684 0.003   3.69 0.11 -0.002 0.000  2.47 0.11   1.14 0.11  2.63 0.15  3.27 0.17   3.41 0.06   3.48 0.04 1.90 0.07  2.13 0.08  1.73 0.09 
Perseus   12478 0.02240 2.324 0.009 0.44 0.00 0.56 2.0 105.2  1.95 0.11  0.258 0.005 21.16 0.21 2.138 0.003  -1.04 0.09  0.123 0.003  4.63 0.08  -4.73 0.09  4.97 0.11  7.79 0.12   1.75 0.05   2.03 0.03 4.51 0.05  3.02 0.06  2.67 0.07 
Perseus   12485 0.01717 2.120 0.009 0.16 0.61 0.23 1.2 103.0  1.15 0.16  0.254 0.006 22.24 0.27 2.129 0.004  -1.37 0.11  0.091 0.003  5.31 0.09  -5.28 0.10  4.11 0.12  5.87 0.13   1.59 0.05   1.83 0.03 4.22 0.05  2.52 0.06  2.29 0.07 
Perseus   12490 0.01291 2.020 0.036 1.00 0.00 0.00 0.5  48.4  1.94 0.14 -0.015 0.000  4.88 0.40               2.58 0.16 -0.012 0.000  0.83 0.17  -3.15 0.18  0.99 0.26  0.41 0.32 -16.68 0.19 -16.47 0.16 1.01 0.13  0.70 0.16  0.77 0.18 
Perseus   12494 0.01325 2.205 0.011 0.00 0.67 0.33 2.4  86.1  1.54 0.17  0.262 0.007 23.14 0.29 2.180 0.005  -2.51 0.13  0.134 0.004  5.40 0.10  -6.47 0.13  4.33 0.15  7.31 0.17   1.40 0.07   1.71 0.05 4.53 0.07  2.85 0.08  2.62 0.09 
Perseus   12497 0.02366 2.129 0.008 0.17 0.62 0.21 1.0  98.1  1.14 0.16  0.221 0.006 21.92 0.29 2.107 0.004  -2.52 0.12  0.092 0.004  5.20 0.09  -5.33 0.11  4.43 0.13  5.85 0.14   1.67 0.05   1.91 0.04 4.05 0.05  2.58 0.06  2.30 0.07 
Perseus   12505 0.01808 2.150 0.011 0.05 0.85 0.10 1.2  76.1  0.93 0.19  0.222 0.007 21.77 0.32 2.180 0.005  -1.90 0.14  0.102 0.004  5.09 0.11  -5.71 0.13  4.84 0.16  6.47 0.18   1.37 0.07   1.69 0.05 4.43 0.07  2.76 0.08  2.58 0.10 
Perseus   12507 0.02273 1.682 0.029 0.31 0.25 0.44 1.0  69.1  1.71 0.24  0.210 0.010 20.05 0.46 2.032 0.006  -0.57 0.19  0.053 0.006  4.65 0.15  -4.45 0.17  4.44 0.20  6.18 0.22   1.94 0.08   2.16 0.05 3.47 0.08  2.88 0.09  2.68 0.10 
Perseus   12513 0.01686 2.088 0.011 0.00 1.00 0.00 1.5  72.2  1.02 0.22  0.210 0.009 22.81 0.37 2.155 0.006  -1.58 0.16  0.084 0.005  5.41 0.13  -5.84 0.15  4.61 0.18  6.10 0.20   1.47 0.08   1.67 0.05 4.57 0.08  2.57 0.09  2.59 0.11 
Perseus   12519 0.01053 2.284 0.009 0.00 1.00 0.00 3.1 114.0  1.36 0.12              22.42 0.21              -2.15 0.10  0.131 0.003  5.33 0.08  -6.43 0.09  4.69 0.11  6.07 0.13   1.39 0.05   1.70 0.04 4.32 0.05  2.53 0.06  2.32 0.07 
Perseus   12528 0.01249 2.081 0.011 0.00 0.84 0.16 1.2  72.8  0.96 0.27  0.240 0.011 23.43 0.45              -2.06 0.18  0.102 0.005  5.44 0.13  -6.59 0.16  4.62 0.18  7.01 0.18   1.47 0.07   1.81 0.05 4.54 0.07  2.77 0.08  2.80 0.09 
Perseus   12537 0.01781 1.970 0.012 0.15 0.85 0.00 0.9  65.2  1.74 0.23  0.148 0.009 21.63 0.44 2.043 0.006  -1.81 0.18  0.047 0.006  4.42 0.15  -4.97 0.17  5.07 0.20  5.76 0.23   2.03 0.09   2.13 0.06 3.58 0.09  3.12 0.10  2.84 0.12 
Perseus   12544 0.01647 2.187 0.008 0.18 0.46 0.36 1.5 124.6  0.88 0.11  0.237 0.004 20.95 0.20 2.115 0.003  -1.12 0.08  0.112 0.003  4.94 0.07  -5.29 0.08  4.34 0.10  6.77 0.11   1.40 0.04   1.61 0.03 4.53 0.04  2.72 0.05  2.38 0.06 
Perseus   12546 0.01762 2.340 0.009 0.00 0.72 0.28 3.7 119.8  1.18 0.10  0.271 0.004 21.76 0.19 2.151 0.003  -2.07 0.09  0.160 0.003  5.12 0.07  -5.69 0.08  4.82 0.10  7.57 0.12   1.55 0.05   1.81 0.03 4.89 0.05  3.04 0.06  2.52 0.07 
Perseus   12556 0.01662 2.364 0.012 0.00 0.50 0.50 2.0  90.1  0.64 0.15  0.293 0.006 21.68 0.24 2.287 0.004  -2.06 0.11  0.173 0.003  5.19 0.09  -5.86 0.11  4.51 0.14  8.21 0.15   1.28 0.06   1.55 0.04 4.87 0.06  2.90 0.07  2.50 0.09 
Perseus   12558 0.01469 2.308 0.010 0.24 0.05 0.71 2.6 116.8  1.08 0.11  0.237 0.005 21.08 0.20 2.157 0.003  -1.90 0.09  0.145 0.003  4.88 0.07  -5.76 0.09  4.37 0.11  7.87 0.12   1.37 0.05   1.59 0.03 4.93 0.05  3.02 0.06  2.78 0.07 
Perseus   12561 0.02032 2.148 0.011 0.35 0.10 0.55 0.8  67.3  1.42 0.21  0.224 0.008 22.47 0.37 2.166 0.006  -1.31 0.16  0.081 0.005  4.88 0.13  -5.10 0.14  5.30 0.17  7.12 0.20   1.78 0.08   1.97 0.05 4.07 0.08  3.14 0.09  2.78 0.10 
Perseus   12562 0.01568 2.346 0.010 0.00 0.73 0.27 3.2 119.8  0.84 0.10  0.254 0.004 21.95 0.19 2.163 0.003  -2.30 0.09  0.145 0.003  5.13 0.07  -5.91 0.08  4.13 0.10  7.46 0.12   1.37 0.05   1.65 0.03 4.76 0.05  2.83 0.06  2.69 0.07 
Perseus   12565 0.01668 2.135 0.009 0.09 0.77 0.14 1.2 104.0  1.08 0.16  0.229 0.006 22.13 0.27 2.114 0.004  -1.37 0.11  0.095 0.003  5.03 0.09  -5.22 0.10  4.35 0.12  7.34 0.13   1.58 0.05   1.83 0.03 4.52 0.05  2.82 0.06  2.60 0.07 
Perseus   12576 0.00987 1.882 0.025 0.42 0.54 0.04 1.7  91.5  2.96 0.13              20.68 0.28               1.28 0.12  0.006 0.004  4.46 0.10  -3.09 0.11  3.82 0.14  4.59 0.16   2.57 0.06   2.77 0.04 2.72 0.07  2.37 0.07  2.32 0.08 
Perseus   12578 0.00990 2.040 0.019 1.00 0.00 0.00 1.0  89.3  3.89 0.07              10.53 0.21               4.86 0.08 -0.017 0.000  0.39 0.10   2.23 0.09  1.34 0.14  1.73 0.17  -1.16 0.08  -1.05 0.05 1.60 0.07  1.37 0.08  1.47 0.10 
Perseus   12580 0.01528 2.332 0.010 0.00 0.81 0.19 1.9 103.3  0.30 0.13  0.265 0.005 21.79 0.22 2.202 0.004  -2.15 0.10  0.134 0.003  5.12 0.08  -6.10 0.09  4.64 0.11  8.23 0.12   1.45 0.05   1.75 0.03 4.88 0.05  2.95 0.06  2.81 0.07 
Perseus   12596 0.02403 2.086 0.011 0.53 0.00 0.47 1.4  90.5  2.00 0.16  0.192 0.007 21.14 0.32 2.077 0.005   0.05 0.13  0.038 0.004  4.50 0.11  -3.79 0.12  4.44 0.15  6.31 0.17   1.99 0.07   2.19 0.04 3.53 0.06  3.01 0.07  2.80 0.08 
Perseus   12624 0.01835 1.656 0.026 0.97 0.03 0.00 0.5  48.9  3.66 0.20  0.046 0.009 14.32 0.51 1.503 0.005   3.90 0.19 -0.007 0.000  1.73 0.20   1.35 0.19  2.19 0.28  3.56 0.31   1.86 0.13   1.83 0.08 2.12 0.13  2.36 0.14  1.77 0.17 
Perseus   12627 0.01586 1.966 0.013 0.33 0.67 0.00 1.4  76.6  2.61 0.17  0.187 0.008 21.96 0.34 1.958 0.005   0.51 0.15  0.037 0.005  4.34 0.12  -3.19 0.14  3.84 0.18  5.08 0.20   2.35 0.08   2.55 0.05 3.11 0.08  2.89 0.09  2.44 0.11 
Perseus   12635 0.02054 1.945 0.016 0.20 0.50 0.30 0.7  50.2  0.73 0.36  0.187 0.014 22.07 0.60 2.168 0.010  -1.89 0.24  0.084 0.007  5.41 0.19  -5.23 0.21  4.61 0.25  6.22 0.27   1.95 0.10   2.08 0.07 4.19 0.10  2.66 0.11  2.46 0.13 
Perseus   12660 0.02199 2.058 0.008 0.28 0.59 0.14 0.7  93.6  1.65 0.17  0.171 0.007 21.47 0.33 2.030 0.005  -0.18 0.13  0.025 0.004  4.38 0.11  -3.88 0.12  4.52 0.15  5.70 0.16   1.66 0.06   1.96 0.04 3.62 0.06  2.71 0.07  2.59 0.08 
Perseus   12683 0.02116 2.238 0.011 0.07 0.84 0.09 1.7  94.7  1.32 0.16  0.249 0.006 22.37 0.29 2.186 0.004  -1.86 0.12  0.101 0.004  5.17 0.10  -5.45 0.11  4.96 0.14  6.59 0.15   1.60 0.06   1.87 0.04 4.34 0.06  2.72 0.07  2.43 0.08 
Perseus   12702 0.01773 2.202 0.017 0.00 0.92 0.08 1.4  75.0  1.35 0.19  0.222 0.008 19.95 0.34 2.057 0.005  -1.12 0.15  0.102 0.005  5.01 0.12  -5.52 0.14  4.97 0.17  6.67 0.19   1.07 0.08   1.36 0.05 4.03 0.08  3.10 0.09  2.77 0.10 
Perseus   12710 0.01872 1.874 0.014 0.25 0.60 0.15 0.4  40.2  2.29 0.47  0.221 0.021 23.36 0.83 2.197 0.014  -0.69 0.33  0.031 0.010  5.44 0.27  -5.54 0.30  4.17 0.36  5.39 0.38   2.28 0.14   2.49 0.09 3.08 0.15  2.83 0.15  2.64 0.17 
Perseus   12747 0.01263 2.200 0.007 0.08 0.92 0.00 1.6  98.2  1.86 0.14              21.75 0.26              -1.01 0.11  0.067 0.003  5.01 0.09  -5.53 0.10  4.38 0.13  5.31 0.14   2.18 0.06   2.40 0.04 3.66 0.06  2.72 0.07  2.61 0.08 
Perseus   12802 0.02065 2.305 0.011 0.08 0.69 0.24 1.9  99.3  1.43 0.15  0.253 0.006 21.74 0.26 2.214 0.004  -1.96 0.11  0.108 0.004  5.08 0.09  -5.63 0.11  4.90 0.13  7.59 0.14   1.44 0.06   1.73 0.04 4.48 0.06  2.82 0.07  2.55 0.08 
Perseus  213183 0.01497 1.818 0.019 0.09 0.91 0.00 0.4  35.6  1.18 0.53  0.123 0.021 22.61 1.03              -0.53 0.39 -0.002 0.011  4.85 0.30  -5.62 0.34  3.39 0.42  2.59 0.41   2.07 0.15   2.35 0.10 3.08 0.15  2.74 0.16  2.36 0.18 
Perseus  213198 0.02094 1.850 0.015 0.20 0.80 0.00 0.3  52.8  2.17 0.33  0.182 0.014 19.60 0.66 1.987 0.009  -0.19 0.25  0.012 0.007  4.80 0.20  -3.33 0.22  4.26 0.26  5.60 0.27   2.15 0.10   2.29 0.07 2.95 0.10  2.46 0.11  2.17 0.13 
Perseus 2168429 0.02703 2.124 0.012 0.28 0.57 0.15 1.6  80.1  1.74 0.20  0.219 0.008 22.28 0.37 2.241 0.006  -0.95 0.14  0.053 0.004  5.82 0.11  -5.36 0.13  4.02 0.16  6.17 0.17   1.99 0.07   2.25 0.04 3.89 0.07  2.72 0.08  2.68 0.09 
Perseus 2169036 0.02717 2.061 0.013 0.28 0.72 0.00 0.9  72.5  1.70 0.18  0.183 0.007 20.21 0.35 2.056 0.005  -0.12 0.14  0.018 0.004  4.97 0.12  -4.29 0.14  4.37 0.17  6.44 0.20   2.38 0.08   2.61 0.05 3.24 0.08  2.53 0.09  2.44 0.11 
Perseus 2169978 0.01434 1.898 0.013 0.00 1.00 0.00 1.6  86.3  0.97 0.18  0.183 0.007 20.90 0.34 2.074 0.005  -0.88 0.14  0.055 0.004  4.89 0.11  -4.56 0.12  3.94 0.15  6.30 0.16   1.99 0.06   2.25 0.04 3.50 0.06  2.71 0.07  2.69 0.08 
Perseus 2170055 0.02735 2.183 0.011 0.19 0.65 0.15 2.3 100.6  1.54 0.14  0.257 0.005 22.48 0.25 2.213 0.004  -3.12 0.11  0.082 0.003  5.40 0.08  -5.85 0.10  5.13 0.12  7.27 0.13   2.05 0.05   2.36 0.04 3.85 0.06  3.23 0.06  2.87 0.07 
Perseus 2170466 0.01834 1.924 0.019 0.18 0.67 0.15 1.4  65.6  0.58 0.26  0.201 0.010 21.74 0.43 2.188 0.007  -0.41 0.18  0.060 0.005  4.42 0.14  -4.39 0.15  5.02 0.19  6.87 0.21   2.08 0.08   2.28 0.06 3.71 0.09  3.26 0.10  2.89 0.11 
Perseus 2171539 0.01977 1.750 0.024 0.44 0.31 0.24 0.4  43.5  2.93 0.34  0.111 0.015 22.27 0.76 1.892 0.009   0.25 0.28  0.019 0.009  4.93 0.23  -3.81 0.25  4.19 0.31  5.64 0.32   2.56 0.12   2.76 0.08 2.60 0.12  2.83 0.12  2.29 0.14 
Perseus 2172355 0.02193 1.930 0.009 0.39 0.48 0.14 0.7  74.1  2.01 0.16  0.171 0.007 20.59 0.31 2.021 0.004   0.07 0.13  0.016 0.004  4.19 0.11  -3.32 0.13  4.24 0.16  5.68 0.19   2.39 0.07   2.57 0.05 3.15 0.08  2.81 0.09  2.41 0.10 
Perseus 2172665 0.02004 2.064 0.011 0.40 0.00 0.60 0.7  59.2  1.94 0.32  0.211 0.014 23.04 0.60 2.208 0.010  -1.48 0.24  0.062 0.007  4.84 0.18  -5.47 0.21  5.35 0.24  6.57 0.24   1.60 0.09   1.82 0.06 4.19 0.09  2.89 0.10  2.40 0.11 
Perseus 2173485 0.01487 1.852 0.016 0.00 1.00 0.00 0.6  50.0  2.03 0.39  0.164 0.016 24.46 0.67 2.016 0.010  -1.14 0.28  0.057 0.008  5.02 0.22  -4.73 0.24  2.91 0.31  3.73 0.32   1.65 0.12   1.90 0.08 3.56 0.12  2.63 0.13  2.52 0.15 
Perseus 2174412 0.01539 1.664 0.022 0.09 0.91 0.00 0.6  44.7  1.75 0.40  0.155 0.016 20.57 0.71 2.043 0.011  -0.10 0.27  0.018 0.008  4.82 0.22  -4.56 0.25  3.98 0.31  5.50 0.33   1.81 0.13   2.13 0.08 3.27 0.13  2.68 0.14  2.83 0.16 
Perseus 2174899 0.01681 2.070 0.022 0.00 0.25 0.75 1.6  96.5 -2.27 0.13 -0.009 0.000  0.81 0.26 1.748 0.002  -0.52 0.10  0.044 0.003  2.01 0.09  -2.89 0.10  2.56 0.13  3.17 0.16   0.84 0.07   0.97 0.05 2.87 0.07  1.61 0.08  1.59 0.09 
Perseus 2176360 0.02631 1.920 0.019 0.84 0.16 0.00 0.3  37.7  2.73 0.29  0.078 0.013 11.97 0.76 1.510 0.006   1.33 0.28 -0.001 0.000  2.91 0.26  -1.73 0.26  1.65 0.37  2.28 0.39  -2.54 0.16  -2.12 0.11 1.90 0.14  1.55 0.15  1.46 0.17 
Perseus 2177729 0.02300 1.714 0.027 0.60 0.40 0.00 0.3  44.8  2.79 0.37  0.034 0.012 17.82 0.64 1.756 0.010   1.46 0.24 -0.003 0.000  2.86 0.28  -1.80 0.28  4.36 0.37  4.03 0.35   0.57 0.14   0.79 0.09 2.54 0.12  1.92 0.13  2.12 0.15 
Perseus 2177921 0.01279 1.706 0.026 0.28 0.72 0.00 0.3  29.0  2.51 0.62  0.097 0.027 20.73 1.20 1.879 0.016  -1.08 0.46  0.021 0.013  5.20 0.35  -3.85 0.39  2.70 0.48  5.61 0.47   2.27 0.18   2.29 0.12 3.35 0.18  2.88 0.19  2.00 0.22 
Perseus 2178136 0.01453 1.769 0.022 0.59 0.31 0.10 0.4  39.2  3.00 0.38  0.089 0.018 20.48 0.84               3.57 0.31 -0.011 0.000  3.08 0.27  -0.74 0.27  2.68 0.36  4.53 0.37   3.22 0.14   3.21 0.09 2.78 0.14  2.18 0.15  2.46 0.17 
Perseus 2178528 0.01693 2.043 0.017 0.15 0.52 0.32 0.9  55.4  0.67 0.38  0.244 0.015 23.86 0.62 2.146 0.010  -0.88 0.24  0.064 0.007  5.64 0.19  -5.62 0.22  5.13 0.26  4.78 0.28   1.49 0.11   1.75 0.07 4.08 0.10  2.80 0.12  2.47 0.13 
Perseus 2178591 0.01692 2.041 0.015 0.07 0.93 0.00 1.5  71.7  1.81 0.25  0.204 0.010 22.09 0.46 2.160 0.007  -1.41 0.19  0.052 0.005  5.29 0.14  -5.68 0.17  4.49 0.20  5.96 0.20   1.73 0.08   1.99 0.05 3.94 0.08  2.61 0.09  2.48 0.10 
Perseus 2181295 0.02089 1.929 0.015 0.27 0.53 0.20 0.3  42.6  1.99 0.40  0.178 0.017 21.88 0.72 2.055 0.011  -0.83 0.28  0.025 0.009  5.09 0.23  -5.27 0.25  4.58 0.30  6.11 0.31   2.01 0.12   2.29 0.08 3.30 0.12  2.79 0.13  2.70 0.15 
Perseus 2181376 0.01300 2.110 0.017 0.00 0.89 0.11 1.8  73.0  0.94 0.32  0.312 0.013 24.78 0.49 2.297 0.009  -2.58 0.21  0.164 0.006  5.38 0.15  -7.04 0.18  4.58 0.21  7.73 0.21   1.40 0.08   1.66 0.06 4.90 0.08  2.53 0.09  2.36 0.10 
Perseus 2185837 0.01387 1.802 0.015 0.44 0.29 0.27 0.4  45.1  1.81 0.38  0.146 0.016 20.08 0.76              -0.14 0.31  0.037 0.009  4.33 0.25  -4.50 0.28  2.99 0.34  5.23 0.34   1.91 0.13   2.16 0.09 3.56 0.12  2.29 0.13  2.28 0.15 
Perseus 2186992 0.01932 2.289 0.010 0.30 0.00 0.70 1.4  79.2  1.30 0.19  0.250 0.008 22.92 0.32 2.182 0.005  -2.47 0.15  0.145 0.005  5.17 0.12  -5.35 0.14  4.60 0.17  7.46 0.18   1.43 0.08   1.70 0.05 4.66 0.07  2.92 0.09  2.65 0.10 
Perseus 2187641 0.01574 1.835 0.015 0.00 1.00 0.00 0.6  45.1  0.44 0.43  0.168 0.017 22.97 0.72              -0.86 0.29  0.029 0.009  4.89 0.24  -4.44 0.26  3.76 0.31  5.94 0.33   1.64 0.13   1.90 0.09 3.95 0.13  2.80 0.14  2.38 0.16 
Perseus 2189097 0.01754 1.860 0.020 0.12 0.76 0.12 0.9  57.3  0.80 0.32  0.145 0.013 19.90 0.63 1.975 0.008  -0.98 0.24  0.019 0.007  4.60 0.20  -4.54 0.21  3.59 0.26  5.87 0.26   1.86 0.10   2.05 0.07 3.42 0.10  2.81 0.11  2.73 0.12 
Perseus 2190126 0.01899 2.043 0.011 0.31 0.37 0.33 1.2  77.9  1.31 0.21  0.194 0.009 22.22 0.41 2.085 0.006  -1.43 0.17  0.072 0.005  4.60 0.13  -4.61 0.15  4.66 0.18  6.54 0.19   1.69 0.08   1.97 0.05 4.15 0.07  3.03 0.08  2.74 0.09 
Perseus 2190255 0.01746 1.734 0.012 0.43 0.23 0.33 0.5  41.8  1.50 0.41  0.111 0.017 19.49 0.78 1.927 0.011   0.03 0.30  0.025 0.009  4.71 0.26  -4.27 0.28  4.45 0.34  5.88 0.36   2.17 0.14   2.26 0.09 3.11 0.15  2.99 0.16  2.45 0.18 
Perseus 2190859 0.01551 1.845 0.019 0.45 0.55 0.00 0.6  57.8  2.27 0.24  0.075 0.011 19.35 0.51 1.845 0.006   1.52 0.19 -0.005 0.006  3.14 0.18  -1.38 0.18  2.29 0.24  4.53 0.26   1.84 0.10   1.98 0.07 2.48 0.10  2.26 0.11  2.19 0.13 
Perseus 2191078 0.01367 2.099 0.047 1.00 0.00 0.00 0.6  60.0  4.53 0.11 -0.004 0.006  9.94 0.33               5.58 0.13 -0.012 0.000  0.10 0.15   3.59 0.13 -0.08 0.21  1.16 0.25  -0.39 0.11  -0.30 0.07 1.15 0.10  1.26 0.12  0.79 0.13 
Perseus 2191583 0.01344 1.978 0.010 0.35 0.33 0.32 1.5  87.4  1.90 0.18              21.86 0.33              -1.17 0.14  0.071 0.004  5.45 0.11  -5.50 0.13  4.62 0.15  6.13 0.17   1.97 0.07   2.19 0.04 3.50 0.07  2.85 0.07  2.64 0.08 
Perseus 2193182 0.01853 2.021 0.011 0.24 0.46 0.30 1.9  92.7  1.54 0.17  0.222 0.007 23.26 0.33 2.170 0.005 -11.83 0.14  0.081 0.004  5.27 0.11  -5.65 0.13  5.06 0.15  6.52 0.16   1.78 0.07   2.08 0.04 3.94 0.06  2.89 0.07  2.55 0.08 
Perseus 2197137 0.01439 1.823 0.013 0.17 0.83 0.00 0.7  62.1  1.37 0.25  0.152 0.010 19.73 0.47 1.991 0.007   0.46 0.19  0.024 0.006  4.86 0.16  -4.46 0.18  3.98 0.22  4.88 0.25   2.21 0.10   2.35 0.06 3.35 0.10  2.61 0.11  2.26 0.13 
Perseus 2200905 0.01949 1.832 0.019 0.29 0.37 0.34 0.5  46.6  1.93 0.36  0.207 0.015 21.94 0.67 2.004 0.010  -0.37 0.26  0.027 0.008  4.74 0.22  -4.66 0.24  3.91 0.29  5.83 0.31   1.65 0.13   1.95 0.08 3.86 0.12  2.82 0.14  2.56 0.16 
Coma       1750 0.02619 2.376 0.008 0.09      0.51 5.4 100.0  1.11 0.10  0.290 0.004 22.69 0.19 2.149 0.003  -2.34 0.10  0.144 0.003  5.46 0.08  -6.53 0.10  4.83 0.12  7.61 0.15   1.50 0.06   1.81 0.04 4.88 0.07  2.95 0.08  2.82 0.09 
Coma       1807 0.02515 2.248 0.010 0.15 0.71 0.13 2.4  58.7  1.63 0.19  0.259 0.008 21.66 0.36 2.137 0.005  -1.41 0.17  0.089 0.005  5.41 0.14  -5.33 0.17  3.97 0.21  6.81 0.25   1.61 0.10   1.90 0.07 4.16 0.11  2.71 0.12  2.51 0.14 
Coma       1832 0.02743 1.888 0.012 0.36 0.51 0.13 1.2  45.2  1.61 0.30  0.188 0.012 21.36 0.60 1.930 0.008  -0.25 0.25  0.015 0.008  4.79 0.22  -5.02 0.25  5.20 0.31  5.82 0.34   2.02 0.14   2.27 0.09 3.34 0.15  2.50 0.16  2.22 0.19 
Coma       1853 0.01934 2.199 0.010 0.02 0.87 0.11 4.3  69.7  1.23 0.15  0.254 0.006 22.06 0.29 2.092 0.004  -2.30 0.14  0.116 0.004  5.52 0.12  -6.41 0.15  4.98 0.18  6.92 0.22   1.68 0.09   1.95 0.06 4.40 0.09  2.94 0.11  2.81 0.13 
Coma       2000 0.01822 2.256 0.010 0.00 0.76 0.24 3.7  64.8  0.86 0.17  0.253 0.007 22.08 0.30              -2.26 0.15  0.119 0.005  5.34 0.12  -6.43 0.15  4.64 0.18  7.20 0.22   1.71 0.09   1.98 0.06 4.38 0.10  2.90 0.11  2.43 0.13 
Coma       2048 0.02547 2.168 0.008 0.13      0.26 2.1  73.3  0.86 0.21  0.231 0.008 23.30 0.36 2.096 0.006  -1.81 0.16  0.101 0.005  5.24 0.13  -5.73 0.16  4.38 0.19  6.22 0.22   1.72 0.09   1.91 0.06 4.56 0.09  2.71 0.10  2.41 0.12 
Coma       2059 0.01824 2.267 0.010 0.15 0.44 0.41 3.7  65.3  1.09 0.18  0.227 0.007 21.56 0.33 2.050 0.005  -2.11 0.16  0.118 0.005  5.29 0.13  -6.45 0.16  4.41 0.20  6.83 0.23   0.86 0.10   1.15 0.07 4.81 0.10  2.81 0.12  2.63 0.13 
Coma       2091 0.02532 2.116 0.006 0.15      0.08 1.3  72.5  1.28 0.20  0.202 0.008 21.57 0.37 2.023 0.005  -0.18 0.16  0.056 0.005  4.82 0.13  -4.91 0.16  4.18 0.19  4.98 0.22   1.63 0.09   1.86 0.06 4.03 0.09  2.82 0.10  2.13 0.12 
Coma       2157 0.02433 2.249 0.008 0.21 0.38 0.41 3.3  64.5  1.45 0.16  0.257 0.006 22.57 0.29 2.124 0.004  -1.89 0.15  0.090 0.005  5.30 0.12  -6.02 0.15  4.95 0.18  7.47 0.22   1.68 0.09   1.94 0.06 4.26 0.10  3.13 0.11  2.74 0.13 
Coma       2201 0.01950 1.958 0.011 0.11 0.89 0.00 1.3  47.2  1.16 0.30  0.201 0.012 20.86 0.60 1.914 0.008  -1.58 0.25  0.066 0.008  5.03 0.21  -4.98 0.24  3.85 0.30  5.48 0.33   1.86 0.13   2.01 0.09 3.73 0.13  2.63 0.15  2.12 0.18 
Coma       2219 0.02517 1.763 0.021 0.29 0.47 0.24 0.9  36.1  1.29 0.39  0.178 0.016 21.35 0.74 1.944 0.010  -0.12 0.31  0.008 0.010  4.66 0.26  -4.37 0.29  4.17 0.36  4.99 0.41   2.12 0.17   2.47 0.11 3.50 0.17  2.99 0.19  2.31 0.22 
Coma       2237 0.02231 1.945 0.014 0.00 1.00 0.00 1.4  47.8  1.84 0.27  0.224 0.011 21.40 0.51 2.101 0.008  -1.20 0.22  0.055 0.007  5.36 0.18  -5.67 0.21  4.23 0.26  5.69 0.31   1.85 0.13   2.08 0.08 3.66 0.13  2.83 0.15  2.57 0.17 
Coma       2252 0.01973 1.970 0.030 0.05 0.79 0.16 2.2  47.7  2.13 0.28  0.258 0.012 23.03 0.50              -1.24 0.22  0.089 0.007  5.39 0.18  -5.31 0.21  3.97 0.26  5.30 0.31   1.63 0.13   1.81 0.08 3.94 0.13  2.46 0.15  1.78 0.17 
Coma       2259 0.02300 1.834 0.012 0.19      0.00 1.5  67.9  1.91 0.21  0.203 0.009 20.74 0.41 1.949 0.006  -0.21 0.17  0.027 0.006  5.10 0.15  -4.57 0.17  3.99 0.21  5.76 0.24   2.27 0.10   2.44 0.06 3.38 0.10  2.87 0.11  2.52 0.13 
Coma       2278 0.02702 1.901 0.033 0.00 0.70 0.30 1.2  29.7  2.53 0.43  0.191 0.019 23.23 0.86 1.867 0.012  -0.44 0.37  0.012 0.012  5.11 0.31  -4.15 0.35  4.21 0.44  2.71 0.51   2.03 0.20   2.22 0.13 3.31 0.21  3.24 0.23  2.67 0.26 
Coma       2347 0.02295 2.055 0.013 0.23 0.64 0.13 2.7  54.6  1.63 0.19  0.225 0.007 21.42 0.37 2.113 0.005  -0.70 0.18  0.058 0.006  4.89 0.15  -5.00 0.18  4.55 0.22  6.88 0.26   1.96 0.11   2.33 0.07 3.96 0.11  3.09 0.13  2.77 0.15 
Coma       2355 0.01735 1.758 0.026 0.05 0.85 0.10 0.8  25.6  1.58 0.65  0.110 0.028 21.02 1.18              -1.04 0.47  0.062 0.015  4.80 0.39  -5.11 0.44  4.45 0.52  6.00 0.57   1.81 0.24   1.99 0.15 2.98 0.24  2.97 0.26  2.87 0.29 
Coma       2374 0.02658 2.099 0.009 0.22 0.78 0.00 2.0  63.8  2.02 0.17  0.181 0.007 20.58 0.35 1.952 0.005  -0.40 0.16  0.040 0.005  4.65 0.14  -4.50 0.16  4.35 0.20  5.58 0.25   1.63 0.10   1.85 0.07 3.68 0.10  2.82 0.12  2.58 0.14 
Coma       2390 0.01660 2.324 0.009 0.00      0.31 3.1  81.2  0.80 0.20  0.316 0.008 22.90 0.32 2.183 0.005  -2.32 0.15  0.188 0.005  5.51 0.12  -6.45 0.14  4.22 0.17  7.45 0.19   1.38 0.08   1.71 0.05 5.08 0.08  2.59 0.09  2.31 0.11 
Coma       2393 0.02763 2.165 0.008 0.10 0.90 0.00 1.4  56.4  1.02 0.24  0.182 0.009 21.63 0.45 1.990 0.006  -1.06 0.19  0.036 0.006  5.09 0.16  -4.59 0.19  3.39 0.24  4.14 0.28   1.88 0.11   2.10 0.07 3.43 0.11  2.63 0.13  1.85 0.15 
Coma       2413 0.02545 2.169 0.011 0.09 0.82 0.09 2.6  55.2  1.37 0.21  0.262 0.008 22.19 0.37 2.139 0.006  -1.64 0.17  0.079 0.005  5.29 0.14  -5.92 0.17  4.80 0.21  6.65 0.25   1.76 0.10   2.08 0.07 4.27 0.10  2.95 0.12  2.73 0.14 
Coma       2431 0.02197 1.949 0.018 0.19 0.81 0.00 1.0  39.6  1.55 0.36  0.184 0.015 19.90 0.70 1.828 0.009  -0.13 0.27  0.002 0.009  5.00 0.23  -4.76 0.26  3.51 0.33  4.28 0.36   2.12 0.14   2.32 0.09 3.28 0.15  2.72 0.16  2.80 0.19 
Coma       2440 0.02323 2.286 0.008 0.11 0.81 0.09 3.9  69.2  1.71 0.15  0.262 0.006 22.08 0.30 2.094 0.004  -1.60 0.14  0.096 0.005  5.12 0.12  -5.78 0.15  4.54 0.19  6.61 0.23   1.42 0.10   1.67 0.06 4.60 0.10  2.97 0.11  2.62 0.13 
Coma       2441 0.01935 2.159 0.011 0.11 0.48 0.41 2.3  59.3  1.18 0.24  0.228 0.010 21.87 0.45 2.140 0.007  -1.65 0.20  0.102 0.006  4.98 0.16  -5.97 0.19  5.00 0.23  6.59 0.27   1.08 0.11   1.43 0.07 4.47 0.11  3.17 0.13  2.98 0.15 
Coma       2457 0.02854 1.991 0.013 0.12 0.88 0.00 1.7  51.4  1.09 0.29  0.196 0.011 23.14 0.52 2.043 0.008  -1.39 0.23  0.042 0.007  5.22 0.19  -5.42 0.22  4.86 0.26  5.40 0.30   2.02 0.12   2.22 0.08 3.80 0.12  3.11 0.14  2.86 0.16 
Coma       2489 0.02199 1.935 0.011 0.30      0.27 1.6  66.7  1.55 0.23  0.189 0.009 22.16 0.43 1.995 0.006  -0.17 0.19  0.057 0.006  4.93 0.15  -4.88 0.18  4.28 0.22  5.62 0.24   1.94 0.10   2.19 0.06 3.74 0.10  2.94 0.11  2.58 0.13 
Coma       2495 0.02637 2.061 0.009 0.29      0.26 2.1  84.7  1.38 0.15  0.213 0.006 22.15 0.27 2.058 0.004  -0.81 0.12  0.038 0.004  5.06 0.11  -5.00 0.12  4.58 0.16  6.36 0.18   1.83 0.08   2.06 0.05 3.98 0.08  2.72 0.09  2.47 0.11 
Coma       2510 0.02807 2.050 0.011 0.01 0.99 0.00 2.9  59.8  1.18 0.28  0.238 0.011 22.24 0.50 2.136 0.008  -1.50 0.22  0.071 0.007  5.23 0.18  -5.59 0.21  5.15 0.26  6.56 0.30   2.05 0.12   2.32 0.08 4.03 0.13  2.87 0.15  2.52 0.17 
Coma       2516 0.02124 2.209 0.013 0.28 0.52 0.20 3.2  67.3  1.71 0.15  0.215 0.006 20.48 0.30 1.965 0.004  -0.67 0.14  0.087 0.005  4.75 0.12  -5.04 0.15  4.35 0.19  6.39 0.23   1.46 0.10   1.66 0.06 4.29 0.10  2.81 0.11  2.47 0.13 
Coma       2535 0.02362 2.026 0.014 0.00 1.00 0.00 2.6  58.1  1.08 0.25  0.232 0.010 21.84 0.45 2.077 0.007  -1.58 0.20  0.076 0.006  5.17 0.16  -5.86 0.19  5.02 0.23  6.63 0.26   1.48 0.11   1.83 0.07 4.10 0.11  2.53 0.13  2.68 0.14 
Coma       2541 0.02498 2.218 0.011 0.04 0.76 0.21 4.0  67.4  1.07 0.19  0.278 0.008 23.53 0.34 2.181 0.005  -2.71 0.16  0.116 0.005  5.18 0.13  -5.69 0.16  4.71 0.19  6.56 0.23   1.42 0.09   1.73 0.06 4.62 0.09  2.75 0.11  2.45 0.13 
Coma       2551 0.02535 1.999 0.012 0.35 0.45 0.20 1.4  51.8  1.58 0.24  0.183 0.010 20.82 0.50 1.899 0.006  -0.40 0.21  0.029 0.007  4.44 0.18  -4.63 0.21  5.30 0.26  5.27 0.31   1.98 0.12   2.15 0.08 3.41 0.13  2.76 0.14  2.40 0.17 
Coma       2559 0.02544 2.112 0.012 1.00      0.00 1.3  51.3  2.75 0.15  0.002 0.007  8.47 0.41 1.261 0.003   3.45 0.16 -0.001 0.000  0.87 0.18  -0.77 0.18  2.03 0.26  0.85 0.32  -7.04 0.16  -6.79 0.12 1.83 0.13  1.11 0.15  1.62 0.18 
Coma       2582 0.01694 1.707 0.020 0.89      0.00 0.8  34.2  2.85 0.41  0.052 0.019 12.00 1.01 1.544 0.009   4.14 0.30 -0.008 0.000  1.95 0.33   0.32 0.31  2.29 0.44  1.01 0.49   0.07 0.19   0.33 0.13 2.02 0.19  2.27 0.20  1.87 0.23 
Coma       2584 0.01819 1.926 0.008 0.18      0.09 1.0  64.7  1.78 0.22  0.171 0.009 21.24 0.43 1.937 0.006  -0.99 0.18  0.032 0.006  4.83 0.15  -4.91 0.18  4.47 0.22  4.13 0.25   2.40 0.10   2.53 0.06 3.40 0.10  2.80 0.11  2.48 0.13 
Coma       2599 0.02493 2.267 0.020 1.00 0.00 0.00 1.5  39.2  2.91 0.17  0.006 0.007  7.50 0.48 1.172 0.003   4.21 0.19 -0.001 0.000  0.45 0.23   0.89 0.21  1.22 0.33  1.00 0.41  -6.62 0.21  -6.53 0.15 1.37 0.18  1.33 0.21  1.17 0.24 
Coma       2601 0.01863 2.348 0.029 1.00 0.00 0.00 1.4  26.8  2.92 0.25  0.017 0.011  7.98 0.67 1.182 0.005   2.85 0.27 -0.006 0.000  0.59 0.30  -0.03 0.29  1.35 0.44 -0.76 0.56  -8.27 0.30  -8.01 0.23 1.42 0.25  1.20 0.29 -0.15 0.34 
Coma       2615 0.02224 1.852 0.021 0.18 0.66 0.17 1.3  45.0  2.22 0.34  0.220 0.014 23.39 0.63 2.024 0.009  -1.01 0.27  0.042 0.009  4.90 0.22  -4.85 0.25  4.21 0.30  5.58 0.34   1.30 0.14   1.79 0.09 3.57 0.14  2.32 0.07  2.60 0.18 
Coma       2629 0.01985 2.206 0.008 0.33 0.30 0.36 3.0  67.2  1.56 0.16  0.218 0.006 22.02 0.31 1.978 0.004  -0.89 0.15  0.083 0.005  5.14 0.12  -5.27 0.15  5.08 0.19  6.40 0.23   1.81 0.10   2.07 0.06 4.13 0.10  3.05 0.11  2.87 0.13 
Coma       2640 0.02470 2.009 0.021 1.00 0.00 0.00 2.8  40.0  5.76 0.15  0.035 0.008 13.04 0.45 1.473 0.004   8.55 0.16 -0.001 0.000 -0.51 0.21   6.97 0.17  0.57 0.30  1.81 0.37   5.75 0.14   5.48 0.08 0.94 0.17  1.46 0.19  1.21 0.23 
Coma       2651 0.02572 1.946 0.011 0.33 0.44 0.23 1.3  48.0  0.78 0.30  0.155 0.012 20.28 0.60 1.923 0.007  -0.36 0.24  0.030 0.008  4.54 0.21  -4.55 0.23  4.11 0.29  5.62 0.32   1.78 0.13   1.93 0.09 3.67 0.13  2.95 0.15  2.27 0.17 
Coma       2654 0.02335 2.107 0.008 0.04 0.88 0.08 1.9  58.7  1.19 0.23  0.229 0.009 20.90 0.43 2.024 0.006  -2.14 0.19  0.082 0.006  5.44 0.16  -5.65 0.19  4.48 0.23  6.12 0.27   1.52 0.11   1.81 0.07 3.73 0.11  2.81 0.13  2.78 0.15 
Coma       2670 0.02592 1.984 0.009 0.10      0.07 1.1  57.2  1.31 0.31  0.220 0.013 20.99 0.56 2.043 0.008  -2.21 0.23  0.081 0.007  5.53 0.18  -5.70 0.21  3.99 0.26  6.04 0.28   1.84 0.11   2.09 0.07 3.94 0.11  2.70 0.13  2.94 0.15 
Coma       2727 0.02726 2.066 0.010 0.28 0.54 0.18 2.2  59.8  1.66 0.20  0.230 0.008 21.15 0.40 1.991 0.005  -1.13 0.18  0.067 0.006  5.02 0.15  -5.13 0.18  4.87 0.22  7.05 0.26   1.96 0.11   2.22 0.07 3.96 0.11  3.02 0.13  2.76 0.15 
Coma       2776 0.01965 2.021 0.016 0.03 0.83 0.14 1.7  48.4  1.40 0.31  0.246 0.013 20.01 0.62 2.076 0.008  -2.43 0.10  0.032 0.007  5.42 0.19  -6.30 0.23  4.80 0.28  6.29 0.31   1.87 0.12   2.08 0.08 4.29 0.13  2.78 0.15  2.69 0.17 
Coma       2778 0.01760 1.696 0.021 0.17      0.05 0.8  40.9  1.28 0.41  0.154 0.017 21.32 0.78 1.878 0.010  -0.47 0.32  0.015 0.010  4.53 0.27  -4.26 0.29  3.33 0.36  5.43 0.39   2.02 0.16   2.29 0.10 3.13 0.16  2.56 0.17  2.48 0.20 
Coma       2794 0.02120 2.151 0.008 0.28      0.32 1.8  77.5  1.56 0.17  0.214 0.007 22.73 0.32 2.028 0.005   0.09 0.15  0.069 0.005  4.73 0.12  -5.18 0.14  4.71 0.17  5.92 0.20   1.64 0.08   1.90 0.06 3.76 0.09  2.85 0.10  2.41 0.11 
Coma       2795 0.02842 2.350 0.008 0.14 0.63 0.23 3.2  71.2  1.48 0.14  0.258 0.005 22.17 0.27 2.076 0.004  -1.79 0.13  0.081 0.004  5.27 0.11  -5.92 0.14  4.94 0.18  6.92 0.22   1.52 0.09   1.89 0.06 4.20 0.09  2.94 0.11  2.77 0.13 
Coma       2805 0.02043 2.010 0.009 0.17      0.23 1.5  69.9  1.23 0.23  0.191 0.009 21.21 0.41 2.042 0.006  -1.31 0.18  0.065 0.005  5.12 0.14  -5.60 0.17  4.89 0.20  5.59 0.23   1.73 0.09   1.92 0.06 3.87 0.09  2.86 0.11  2.17 0.12 
Coma       2815 0.01544 1.879 0.018 0.08 0.92 0.00 1.8  62.5  1.53 0.20              21.11 0.39              -0.70 0.17  0.042 0.005  4.76 0.15  -4.27 0.17  4.16 0.21  5.72 0.25   2.29 0.10   2.55 0.07 3.48 0.10  2.71 0.12  2.57 0.14 
Coma       2839 0.01911 2.153 0.010 0.21 0.69 0.10 2.5  64.6  1.58 0.17  0.217 0.007 20.77 0.34 1.943 0.005  -0.55 0.16  0.094 0.005  4.79 0.14  -4.66 0.16  4.44 0.20  6.67 0.24   1.88 0.10   2.06 0.07 4.07 0.10  2.62 0.12  2.63 0.14 
Coma       2861 0.02500 2.038 0.014 0.23 0.53 0.24 3.1  63.9  1.28 0.20  0.225 0.008 23.28 0.37 2.121 0.006   5.59 0.17  0.059 0.005  5.10 0.14  -5.54 0.17  5.02 0.20  6.81 0.24   1.97 0.10   2.21 0.06 3.94 0.10  2.98 0.12  2.67 0.13 
Coma       2866 0.02337 1.861 0.017 0.19 0.81 0.00 1.3  44.1  1.52 0.31  0.183 0.013 22.21 0.60 1.839 0.008  -0.88 0.26  0.025 0.008  4.82 0.22  -4.12 0.25  4.03 0.31  4.12 0.35   1.74 0.14   1.96 0.09 2.77 0.15  1.91 0.17  1.78 0.19 
Coma       2894 0.01863 1.845 0.014 0.07 0.69 0.24 0.9  38.3  1.49 0.42              22.63 0.77              -0.86 0.32  0.036 0.010  4.78 0.27  -4.50 0.30  3.87 0.37  4.63 0.40   2.34 0.16   2.29 0.10 3.41 0.16  2.40 0.18  2.44 0.21 
Coma       2897 0.03307 1.764 0.031 0.91 0.09 0.00 0.9  38.5  3.73 0.25  0.068 0.012 17.84 0.61 1.653 0.007   3.54 0.24  0.003 0.000  3.16 0.24   0.48 0.24  2.76 0.34  3.74 0.40   3.66 0.15   3.72 0.10 2.28 0.17  2.57 0.20  1.58 0.23 
Coma       2910 0.01770 1.968 0.015 1.00 0.00 0.00 1.8  47.6  3.94 0.15  0.019 0.007 11.67 0.44 1.362 0.004   4.96 0.17 -0.007 0.000  0.55 0.20   2.16 0.18  0.90 0.29  1.09 0.34  -2.56 0.16  -2.27 0.11 1.67 0.14  1.65 0.16  0.99 0.19 
Coma       2912 0.02248 2.096 0.015 0.00 1.00 0.00 2.8  61.9  1.50 0.22  0.231 0.009 22.21 0.41 2.102 0.006  -1.44 0.18  0.062 0.006  4.76 0.15  -5.30 0.18  4.68 0.21  6.51 0.25   1.66 0.10   1.86 0.07 4.24 0.10  3.16 0.12  2.87 0.14 
Coma       2914 0.02488 1.839 0.027 0.22 0.78 0.00 0.8  26.4  2.53 0.61  0.143 0.025 25.11 1.18 1.868 0.016  -1.94 0.52  0.069 0.015  5.62 0.40  -5.40 0.48  4.46 0.56  4.85 0.60   1.65 0.24   1.73 0.16 3.32 0.24  3.24 0.25  2.72 0.30 
Coma       2921 0.02146 2.494 0.009 0.00      0.30 4.9  99.5  1.12 0.11  0.304 0.004 22.68 0.20 2.186 0.003  -2.42 0.10  0.160 0.003  5.34 0.08  -6.45 0.10  4.78 0.13  7.65 0.16   1.34 0.07   1.65 0.04 4.92 0.07  2.88 0.08  2.38 0.09 
Coma       2922 0.02412 2.214 0.010 0.23 0.38 0.39 3.7  70.7  1.36 0.17  0.245 0.007 21.67 0.32 2.131 0.005  -1.79 0.15  0.104 0.005  5.36 0.12  -5.70 0.15  4.45 0.18  7.12 0.22   1.81 0.09   1.97 0.06 4.40 0.09  2.92 0.11  3.00 0.12 
Coma       2940 0.02425 2.079 0.012 0.21 0.54 0.25 2.1  54.5  0.91 0.26  0.213 0.010 22.10 0.48 2.036 0.007  -1.99 0.21  0.099 0.007  4.78 0.17  -5.26 0.20  4.22 0.25  6.23 0.28   1.69 0.12   1.99 0.08 4.26 0.12  2.76 0.13  2.74 0.16 
Coma       2942 0.02514 2.143 0.013 0.14 0.73 0.13 2.4  59.6  1.14 0.23  0.261 0.009 22.54 0.41 2.039 0.006  -1.56 0.19  0.084 0.006  5.64 0.15  -5.23 0.18  3.62 0.23  5.36 0.26   1.81 0.10   1.89 0.07 4.20 0.11  2.56 0.12  2.35 0.14 
Coma       2945 0.02060 2.037 0.015 0.35 0.24 0.40 1.6  50.4  1.48 0.28  0.203 0.012 22.84 0.54 2.010 0.008  -1.10 0.24  0.043 0.007  5.34 0.19  -5.93 0.23  4.16 0.28  6.01 0.31   1.86 0.13   2.11 0.08 4.09 0.13  3.17 0.14  3.01 0.17 
Coma       2946 0.02543 1.781 0.020 0.35 0.47 0.17 0.9  45.4  1.27 0.30  0.142 0.012 20.02 0.60 1.861 0.007  -0.03 0.25  0.010 0.008  4.21 0.22  -3.10 0.23  2.47 0.31  3.66 0.35   2.09 0.14   2.23 0.09 2.45 0.15  2.29 0.16  1.57 0.19 
Coma       2956 0.02192 2.003 0.012 0.08      0.15 1.9  70.2  1.20 0.22  0.213 0.009 23.48 0.39 2.065 0.006  -1.85 0.18  0.075 0.005  5.09 0.14  -5.73 0.17  4.70 0.20  6.88 0.22   1.91 0.09   1.99 0.06 4.11 0.09  2.95 0.11  2.68 0.12 
Coma       2960 0.01966 1.846 0.019 0.36 0.49 0.16 1.0  40.0  1.78 0.37  0.184 0.015 21.60 0.70              -0.43 0.29 -0.004 0.000  4.06 0.26  -3.43 0.27  3.73 0.35  3.68 0.39   2.64 0.15   2.71 0.10 3.06 0.16  2.41 0.18  2.71 0.21 
Coma       2975 0.02124 2.168 0.013 0.14 0.76 0.10 2.6  65.4  1.55 0.17  0.235 0.007 22.21 0.34 1.990 0.005  -1.45 0.16  0.077 0.005  5.39 0.13  -5.58 0.16  4.22 0.20  5.58 0.24   1.72 0.10   1.99 0.07 3.86 0.10  2.78 0.12  2.50 0.14 
Coma       3055 0.02234 2.238 0.012 0.00 0.82 0.18 5.1  75.2  1.50 0.15  0.295 0.006 22.84 0.28 2.186 0.004  -2.30 0.14  0.115 0.004  5.36 0.11  -6.02 0.14  4.76 0.17  6.42 0.21   1.41 0.09   1.72 0.06 4.56 0.09  2.81 0.10  2.36 0.12 
Coma       3068 0.02567 1.985 0.014 0.05 0.95 0.00 1.2  46.5  1.36 0.33  0.212 0.013 22.75 0.60 1.973 0.009  -1.09 0.26  0.027 0.008  5.32 0.21  -5.50 0.25  4.84 0.30  5.91 0.33   2.22 0.13   2.36 0.09 3.45 0.14  2.83 0.16  2.59 0.18 
Coma       3073 0.02717 2.193 0.010 0.15 0.61 0.24 2.1  61.1  1.65 0.21  0.266 0.008 22.39 0.38 2.062 0.005  -2.26 0.17  0.108 0.005  5.27 0.14  -5.75 0.17  5.32 0.21  6.94 0.25   1.77 0.10   2.04 0.07 4.15 0.11  2.87 0.12  2.76 0.14 
Coma       3084 0.02522 2.067 0.008 0.29      0.35 1.3  64.9  1.85 0.23  0.233 0.010 22.65 0.43 2.075 0.006  -1.28 0.19  0.054 0.006  5.48 0.15  -5.88 0.18  4.85 0.21  6.37 0.24   1.85 0.10   2.09 0.06 4.26 0.10  2.79 0.11  2.56 0.13 
Coma       3165 0.02796 2.132 0.007 0.26      0.17 2.8  89.9  1.72 0.12  0.227 0.005 22.81 0.24 2.049 0.003  -1.44 0.11  0.050 0.004  5.27 0.10  -5.17 0.12  4.55 0.14  5.51 0.18   1.85 0.07   2.15 0.05 4.01 0.07  2.91 0.09  2.60 0.10 
Coma       3170 0.03140 2.076 0.009 0.16      0.03 2.0  74.7  1.43 0.18  0.237 0.007 21.83 0.34 2.054 0.005  -1.38 0.15  0.059 0.005  4.87 0.13  -5.33 0.15  4.59 0.18  7.17 0.21   1.81 0.09   2.19 0.06 3.93 0.09  2.91 0.10  2.69 0.12 
Coma       3178 0.02698 2.030 0.011 0.44 0.00 0.56 2.4  57.7  1.67 0.22  0.216 0.009 21.92 0.42 2.038 0.006  -1.21 0.19  0.051 0.006  4.82 0.16  -4.89 0.19  4.73 0.23  6.39 0.27   1.95 0.11   2.16 0.07 3.91 0.11  3.07 0.13  2.79 0.15 
Coma       3201 0.02231 2.174 0.013 0.06 0.94 0.00 3.4  70.0  1.43 0.16  0.216 0.007 21.53 0.31 1.959 0.004  -1.19 0.14  0.056 0.005  5.09 0.12  -5.39 0.15  4.64 0.18  5.44 0.22   1.75 0.09   1.98 0.06 3.79 0.09  2.73 0.11  2.29 0.13 
Coma       3206 0.02302 1.882 0.011 0.29      0.16 1.1  55.7  1.30 0.28  0.186 0.012 22.45 0.54 1.980 0.008  -0.45 0.22  0.017 0.004  4.98 0.18  -5.21 0.21  4.02 0.26  4.73 0.29   1.89 0.12   2.16 0.07 3.57 0.12  2.82 0.13  2.52 0.15 
Coma       3213 0.02223 2.086 0.016 0.00 1.00 0.00 3.5  62.7  1.70 0.21  0.263 0.009 22.84 0.38 2.058 0.006  -1.49 0.18  0.108 0.006  5.26 0.15  -5.95 0.17  4.55 0.21  6.39 0.25   1.36 0.10   1.69 0.07 4.40 0.10  2.48 0.12  2.30 0.14 
Coma       3222 0.02299 2.204 0.011 0.07      0.14 2.5  79.1  1.02 0.18  0.266 0.007 22.45 0.32 2.075 0.005  -1.52 0.14  0.088 0.005  5.62 0.12  -5.77 0.14  4.16 0.17  4.81 0.20   1.58 0.08   1.82 0.05 3.98 0.08  2.43 0.10  2.07 0.11 
Coma       3234 0.02747 1.673 0.031 0.46 0.09 0.45 0.8  25.5  3.01 0.54  0.127 0.024 20.34 1.12 1.814 0.014   0.01 0.43  0.023 0.014  4.60 0.36  -2.96 0.40  3.73 0.51  5.48 0.57   1.85 0.21   2.08 0.14 3.11 0.22  2.41 0.25  2.75 0.28 
Coma       3238 0.02248 1.752 0.026 0.49 0.03 0.48 1.1  34.0  1.20 0.52  0.152 0.021 23.29 0.91 1.959 0.013   0.04 0.37 -0.002 0.000  4.09 0.32  -4.39 0.34  3.97 0.42  6.68 0.45   2.42 0.18   2.40 0.12 3.80 0.19  2.70 0.20  2.74 0.23 
Coma       3254 0.02527 1.975 0.019 0.31 0.28 0.41 1.6  47.6  1.14 0.34  0.253 0.014 22.62 0.60 2.039 0.009  -1.12 0.26  0.063 0.008  4.99 0.21  -5.49 0.24  4.65 0.29  6.41 0.32   2.06 0.13   2.21 0.09 3.87 0.14  2.88 0.15  2.74 0.17 
Coma       3262 0.01265 1.782 0.024 0.13 0.85 0.02 1.8  44.9  1.44 0.39              20.54 0.67              -1.35 0.28  0.063 0.009  4.91 0.23  -6.02 0.27  4.39 0.31  5.24 0.35   1.76 0.14   2.04 0.09 3.76 0.14  2.56 0.16  2.61 0.18 
Coma       3269 0.02678 1.963 0.009 0.17      0.11 1.1  64.7  0.86 0.24  0.179 0.009 22.01 0.43 2.021 0.006  -0.50 0.18  0.017 0.006  5.28 0.15  -4.86 0.18  4.31 0.22  4.86 0.25   1.89 0.10   2.08 0.06 3.46 0.10  2.99 0.11  2.36 0.13 
Coma       3271 0.01664 2.392 0.126 0.91 0.09 0.00 3.0  40.4  3.76 0.18  0.014 0.009  9.84 0.48               4.90 0.19 -0.008 0.000  0.03 0.22   2.06 0.20  1.02 0.32  1.21 0.39  -4.33 0.19  -4.19 0.14 1.34 0.17  0.69 0.20  1.90 0.23 
Coma       3275 0.03128 1.489 0.059 0.46 0.54 0.00 0.6  13.3  1.48 1.13  0.092 0.044 20.54 2.30 1.642 0.024   3.76 0.82  0.002 0.000  3.43 0.83  -4.18 0.89  1.59 1.19  5.00 1.19   0.41 0.50   1.51 0.32 3.17 0.47  1.23 0.54  1.18 0.61 
Coma       3291 0.02271 1.884 0.018 0.00 1.00 0.00 0.9  37.9  1.78 0.40  0.188 0.017 21.37 0.78 1.889 0.010  -0.71 0.32  0.036 0.010  5.34 0.27  -5.13 0.31  3.35 0.38  4.79 0.41   1.46 0.17   1.78 0.11 3.50 0.17  2.52 0.19  2.79 0.21 
Coma       3296 0.02669 2.239 0.008 0.28      0.34 2.6  83.5  1.55 0.16  0.229 0.006 22.38 0.28 2.072 0.004  -0.72 0.13  0.075 0.004  5.46 0.11  -5.86 0.13  4.73 0.16  6.12 0.19   1.56 0.08   1.82 0.05 4.38 0.08  2.88 0.09  2.61 0.11 
Coma       3298 0.02266 1.695 0.023 0.31      0.00 0.7  24.9  1.72 0.70  0.145 0.029 21.35 1.39 1.804 0.017  -0.12 0.54  0.001 0.011  3.87 0.46  -4.13 0.50  1.88 0.64  4.13 0.64   1.87 0.26   1.94 0.17 2.88 0.26  3.49 0.27  2.27 0.33 
Coma       3328 0.02529 2.043 0.011 0.21 0.53 0.26 1.7  46.6  1.42 0.28  0.247 0.011 22.62 0.50 2.033 0.007  -1.73 0.22  0.056 0.007  5.33 0.18  -5.70 0.21  3.96 0.26  5.92 0.30   1.92 0.12   2.18 0.08 3.60 0.13  2.91 0.14  2.27 0.16 
Coma       3329 0.02388 2.405 0.011 0.00 0.85 0.15 3.5  66.3  1.00 0.21  0.292 0.008 22.72 0.35 2.154 0.006  -2.65 0.17  0.152 0.005  5.52 0.13  -6.15 0.16  4.93 0.19  6.61 0.23   1.59 0.10   1.82 0.06 4.79 0.10  2.93 0.11  2.73 0.13 
Coma       3352 0.02392 2.276 0.006 0.22      0.35 2.5  90.1  1.43 0.13  0.233 0.005 22.33 0.24 2.077 0.004  -0.56 0.12  0.104 0.004  5.33 0.10  -5.78 0.12  4.77 0.14  6.84 0.17   1.71 0.07   1.95 0.05 4.19 0.07  2.85 0.09  2.64 0.10 
Coma       3367 0.01940 2.186 0.011 0.07 0.93 0.00 3.4  70.1  1.81 0.16  0.222 0.007 21.68 0.31 2.005 0.004  -1.07 0.15  0.072 0.005  5.05 0.12  -5.25 0.15  4.50 0.18  5.75 0.22   1.58 0.09   1.86 0.06 4.30 0.09  2.64 0.11  2.39 0.13 
Coma       3390 0.02306 2.049 0.009 0.00      0.00 2.4  78.3  1.36 0.17  0.213 0.007 21.45 0.31 2.067 0.005  -1.59 0.14  0.076 0.004  5.20 0.12  -5.81 0.14  4.79 0.17  6.28 0.20   1.76 0.08   1.98 0.05 4.05 0.08  3.00 0.09  2.83 0.11 
Coma       3400 0.01569 2.274 0.012 0.02 0.98 0.00 4.8  76.8  1.36 0.14  0.221 0.006 21.38 0.26              -1.15 0.13  0.100 0.004  4.79 0.11  -5.27 0.13  4.84 0.16  6.67 0.20   1.82 0.08   2.12 0.06 4.32 0.09  2.90 0.10  2.37 0.12 
Coma       3403 0.02588 1.982 0.010 0.24 0.64 0.12 1.7  54.1  1.36 0.25  0.185 0.010 22.05 0.47 1.948 0.006  -0.83 0.21  0.027 0.007  5.04 0.18  -5.32 0.20  4.47 0.25  5.11 0.29   1.85 0.11   2.03 0.08 3.66 0.12  2.53 0.14  2.26 0.16 
Coma       3414 0.02263 2.202 0.008 0.09      0.10 2.6  84.4  1.22 0.16  0.242 0.006 21.85 0.29 2.095 0.004  -1.81 0.13  0.090 0.004  5.15 0.11  -5.76 0.13  5.04 0.15  6.12 0.19   1.57 0.08   1.80 0.05 4.20 0.08  2.90 0.09  2.65 0.10 
Coma       3423 0.02262 2.350 0.008 0.04      0.31 3.2  89.8  0.89 0.15  0.282 0.006 22.19 0.26 2.169 0.004  -2.18 0.12  0.141 0.004  5.52 0.10  -6.09 0.12  4.55 0.15  6.53 0.18   1.28 0.07   1.56 0.05 4.68 0.07  2.73 0.09  2.70 0.10 
Coma       3433 0.01873 1.977 0.016 0.00 1.00 0.00 1.3  53.8  2.30 0.25  0.221 0.011 21.83 0.48 1.948 0.007  -1.03 0.21  0.046 0.007  4.75 0.18  -5.31 0.21  4.18 0.25  4.53 0.29   1.88 0.12   1.95 0.08 3.73 0.12  2.57 0.14  2.56 0.16 
Coma       3439 0.01237 1.690 0.015 0.52      0.00 0.8  46.1  2.95 0.28  0.084 0.016 20.11 0.59               1.53 0.24 -0.013 0.000  3.36 0.22  -1.81 0.23  2.51 0.31  5.08 0.34   2.66 0.14   2.88 0.09 2.47 0.14  2.50 0.15  2.12 0.18 
Coma       3471 0.02221 1.922 0.015 0.24 0.55 0.21 1.7  48.3  1.53 0.30  0.227 0.012 21.60 0.57 1.951 0.008  -0.68 0.24  0.009 0.008  5.03 0.20  -5.22 0.23  4.51 0.28  4.73 0.33   2.08 0.13   2.23 0.08 3.70 0.14  2.72 0.15  2.83 0.17 
Coma       3484 0.02030 2.030 0.014 0.00 1.00 0.00 2.4  59.8  1.53 0.21  0.196 0.009 21.86 0.41 1.960 0.006  -1.29 0.18  0.048 0.006  5.33 0.15  -5.43 0.18  4.31 0.22  4.77 0.26   1.80 0.11   1.99 0.07 3.83 0.11  2.65 0.13  2.67 0.14 
Coma       3487 0.02568 1.969 0.009 0.29 0.38 0.33 1.2  45.6  1.54 0.33  0.219 0.013 21.76 0.63 2.054 0.009  -0.68 0.26  0.028 0.008  4.85 0.22  -5.37 0.25  4.21 0.30  6.00 0.34   2.00 0.14   2.17 0.09 3.81 0.14  2.72 0.16  2.98 0.18 
Coma       3493 0.02009 2.131 0.007 0.16      0.15 1.9  72.4  1.52 0.21  0.257 0.009 22.44 0.38 2.105 0.006   0.72 0.17  0.092 0.005  5.34 0.13  -5.49 0.16  4.22 0.19  5.50 0.22   1.71 0.09   1.89 0.06 4.39 0.09  2.68 0.10  2.48 0.12 
Coma       3509 0.02322 1.821 0.020 1.00 0.00 0.00 0.9  26.3  3.01 0.33  0.014 0.015 10.75 0.85 1.337 0.007   3.72 0.31 -0.003 0.000  0.90 0.33   0.86 0.31  0.90 0.47  2.24 0.56  -1.33 0.23  -1.42 0.16 1.53 0.23  1.71 0.26  2.06 0.30 
Coma       3522 0.01716 2.069 0.007 0.03      0.00 1.6  73.5  1.22 0.20  0.212 0.008 22.09 0.37 2.011 0.005  -1.38 0.16  0.067 0.005  5.54 0.13  -5.66 0.16  3.90 0.19  5.09 0.22   1.77 0.09   2.06 0.06 3.72 0.09  2.45 0.10  2.17 0.12 
Coma       3553 0.03152 2.022 0.012 0.19 0.51 0.30 0.8  38.0  1.39 0.44  0.170 0.017 23.22 0.78 2.084 0.011  -1.20 0.32  0.017 0.010  4.71 0.28  -5.49 0.31  4.65 0.38  5.66 0.40   1.74 0.16   2.03 0.11 3.76 0.17  3.25 0.18  2.26 0.21 
Coma       3557 0.02158 1.881 0.015 0.30 0.52 0.18 1.2  50.6  2.08 0.27  0.172 0.011 22.35 0.52 1.908 0.007  -0.14 0.22  0.008 0.007  4.52 0.19  -4.75 0.22  4.33 0.27  5.53 0.31   2.00 0.13   2.21 0.08 3.37 0.13  2.68 0.14  2.47 0.17 
Coma       3561 0.01523 2.353 0.007 0.00      0.04 3.2  96.0  1.43 0.11  0.205 0.004 21.50 0.21 2.040 0.003  -1.25 0.10  0.091 0.003  4.90 0.09  -5.38 0.10  4.56 0.13  6.33 0.16   1.97 0.07   2.18 0.04 4.32 0.07  2.82 0.08  2.49 0.09 
Coma       3639 0.01607 2.263 0.006 0.18      0.22 2.3  87.3  1.51 0.14  0.211 0.006 20.67 0.27 2.000 0.004  -1.15 0.12  0.089 0.004  4.70 0.10  -5.15 0.12  4.30 0.15  6.75 0.18   1.85 0.07   2.06 0.05 4.08 0.08  2.69 0.09  2.48 0.10 
Coma       3656 0.02601 2.181 0.013 0.11 0.89 0.00 1.7  55.4  0.77 0.25  0.204 0.010 22.10 0.45 1.961 0.006  -1.86 0.20  0.057 0.006  5.48 0.17  -5.66 0.20  4.17 0.25  4.07 0.29   1.44 0.12   1.67 0.08 3.56 0.12  2.28 0.14  1.66 0.16 
Coma       3660 0.02276 2.088 0.010 0.23      0.32 1.4  69.9  1.10 0.22  0.210 0.009 22.39 0.39 2.043 0.006  -1.32 0.17  0.044 0.005  5.39 0.14  -5.39 0.16  4.13 0.20  5.59 0.22   1.80 0.09   2.09 0.06 3.97 0.09  2.76 0.11  2.54 0.12 
Coma       3661 0.01884 2.217 0.012 0.00 1.00 0.00 3.3  63.9  1.03 0.18  0.238 0.007 21.87 0.33 1.991 0.005  -1.78 0.15  0.086 0.005  5.46 0.13  -6.28 0.15  4.99 0.19  6.06 0.22   1.64 0.09   1.97 0.06 4.22 0.09  2.70 0.11  2.58 0.13 
Coma       3664 0.02258 2.243 0.012 0.17 0.51 0.32 2.1  52.1  1.39 0.24  0.242 0.009 22.90 0.46 2.161 0.007  -2.05 0.23  0.094 0.007  5.34 0.18  -5.62 0.22  4.54 0.27  6.15 0.31   1.71 0.12   1.95 0.08 4.12 0.12  2.82 0.14  2.51 0.16 
Coma       3697 0.01916 2.109 0.014 0.38 0.00 0.62 1.9  49.3  1.16 0.29  0.243 0.012 22.82 0.55 2.098 0.008  -1.34 0.14  0.081 0.004  5.53 0.19  -6.22 0.22  4.20 0.27  5.31 0.31   1.55 0.12   1.84 0.08 4.16 0.13  2.32 0.14  2.40 0.17 
Coma       3730 0.02341 2.272 0.007 0.03      0.23 3.1  87.5  1.19 0.15  0.271 0.006 22.81 0.27 2.126 0.004  -2.26 0.13  0.136 0.004  5.61 0.10  -6.21 0.12  4.75 0.15  6.82 0.18   1.52 0.07   1.75 0.05 4.68 0.07  2.63 0.09  2.45 0.10 
Coma       3733 0.02191 2.173 0.013 0.04 0.85 0.12 4.6  70.8  1.71 0.16  0.269 0.007 21.05 0.31 1.996 0.004  -1.35 0.15  0.123 0.005  4.99 0.12  -5.99 0.15  4.94 0.18  7.06 0.22   1.31 0.09   1.58 0.06 4.79 0.09  2.96 0.11  2.54 0.12 
Coma       3739 0.02119 2.185 0.013 0.00 1.00 0.00 3.2  62.2  1.34 0.21  0.310 0.008 22.88 0.38 2.129 0.006  -2.29 0.18  0.115 0.005  5.41 0.14  -6.15 0.17  4.54 0.21  6.32 0.25   1.60 0.10   1.78 0.07 4.46 0.10  2.78 0.12  2.48 0.14 
Coma       3761 0.02554 2.149 0.007 0.33      0.38 1.9  80.8  1.72 0.16  0.212 0.007 22.38 0.31 2.060 0.005  -0.88 0.14  0.068 0.004  5.19 0.11  -5.48 0.14  4.68 0.17  6.22 0.19   1.80 0.08   1.96 0.05 4.22 0.08  3.00 0.09  2.71 0.11 
Coma       3779 0.01803 2.245 0.021 1.00      0.00 2.0  64.7  2.81 0.11  0.012 0.005  7.54 0.31 1.235 0.002   4.07 0.12 -0.007 0.000  0.34 0.13   0.72 0.12  1.02 0.19  0.68 0.25  -6.40 0.12  -6.07 0.09 1.47 0.11  0.85 0.12  1.19 0.14 
Coma       3782 0.02134 2.017 0.014 0.16 0.66 0.17 2.2  57.2  1.32 0.24  0.212 0.010 22.87 0.44 2.034 0.007  -1.03 0.20  0.049 0.006  5.25 0.16  -5.20 0.19  4.41 0.23  6.10 0.27   1.69 0.11   1.96 0.07 4.28 0.11  2.81 0.13  2.30 0.15 
Coma       3792 0.02643 2.365 0.009 0.16      0.63 4.4  94.2  0.93 0.12  0.300 0.005 22.29 0.22 2.183 0.003  -2.13 0.11  0.160 0.003  5.36 0.09  -6.35 0.11  5.12 0.13  8.02 0.16   1.38 0.07   1.75 0.04 5.14 0.07  3.02 0.08  2.83 0.09 
Coma       3816 0.03142 2.173 0.017 1.00 0.00 0.00 1.4  46.0  2.21 0.16  0.010 0.007  7.74 0.43 1.240 0.003   2.34 0.18  0.002 0.000  1.02 0.19  -1.48 0.19  1.52 0.28  1.13 0.35 -10.28 0.19  -9.79 0.15 1.98 0.15  1.35 0.17  1.23 0.20 
Coma       3818 0.02674 2.243 0.011 0.16 0.62 0.22 3.4  71.2  1.24 0.16  0.226 0.006 21.30 0.30 2.023 0.004  -1.36 0.14  0.083 0.005  4.96 0.12  -5.39 0.14  4.63 0.18  6.14 0.22   1.28 0.09   1.59 0.06 4.19 0.09  2.99 0.11  2.54 0.13 
Coma       3851 0.02774 1.931 0.010 0.38 0.37 0.25 1.5  50.1  1.74 0.27  0.189 0.011 21.55 0.52 1.957 0.007  -0.64 0.23  0.026 0.007  4.54 0.19  -4.33 0.22  4.27 0.27  5.43 0.31   2.13 0.12   2.28 0.08 3.78 0.13  2.83 0.15  2.90 0.17 
Coma       3879 0.02001 2.099 0.011 0.00 1.00 0.00 2.3  54.8  1.11 0.25  0.237 0.010 22.81 0.46 2.197 0.007  -1.94 0.20  0.083 0.006  5.79 0.16  -6.51 0.20  4.35 0.24  5.92 0.28   1.58 0.11   1.91 0.07 4.44 0.11  3.03 0.13  2.61 0.15 
Coma       3882 0.02311 1.768 0.013 0.31      0.00 0.8  45.4  2.60 0.34  0.131 0.015 21.00 0.70 1.858 0.009   0.00 0.28  0.011 0.009  4.78 0.23  -3.89 0.26  3.96 0.32  4.36 0.35   2.14 0.14   2.33 0.09 2.92 0.14  2.70 0.16  2.24 0.18 
Coma       3892 0.01968 1.721 0.029 1.00 0.00 0.00 1.0  30.4  4.89 0.27  0.082 0.014 17.22 0.69 1.515 0.007   6.44 0.25 -0.005 0.000  1.35 0.29   3.34 0.25  1.40 0.40  1.72 0.48   4.26 0.17   4.21 0.11 1.94 0.20  1.93 0.22  1.03 0.26 
Coma       3896 0.02509 1.826 0.030 0.61 0.25 0.14 1.4  49.5  3.37 0.21  0.162 0.010 17.94 0.50 1.729 0.006   1.53 0.21  0.002 0.007  3.62 0.19  -2.17 0.21  3.75 0.27  3.54 0.32   1.27 0.13   1.46 0.09 3.36 0.13  2.49 0.15  2.39 0.17 
Coma       3914 0.01887 2.124 0.011 0.00 1.00 0.00 3.1  66.1  1.26 0.19  0.233 0.008 21.97 0.35 1.996 0.005  -1.96 0.17  0.107 0.005  5.40 0.14  -5.69 0.16  4.08 0.20  5.81 0.24   1.55 0.10   1.84 0.07 4.43 0.10  2.58 0.12  2.17 0.14 
Coma       3935 0.02334 2.035 0.008 0.05      0.14 1.7  68.8  1.33 0.22  0.229 0.009 22.90 0.39 2.080 0.006  -2.13 0.18  0.062 0.005  5.49 0.14  -5.77 0.17  4.56 0.20  4.38 0.23   1.70 0.09   1.92 0.06 3.65 0.09  2.94 0.10  2.17 0.12 
Coma       3943 0.01840 1.884 0.015 0.13 0.59 0.28 1.2  45.0  1.25 0.34  0.173 0.014 22.49 0.62 1.952 0.009  -1.55 0.27  0.043 0.008  5.43 0.22  -6.04 0.26  4.73 0.30  4.45 0.35   1.85 0.14   2.19 0.09 3.68 0.14  2.79 0.16  2.71 0.18 
Coma       3958 0.01884 2.174 0.012 0.19 0.62 0.20 2.3  61.4  1.53 0.20  0.242 0.008 23.14 0.37 2.007 0.005  -2.23 0.17  0.084 0.005  5.42 0.14  -5.73 0.17  4.20 0.21  5.84 0.25   1.67 0.10   1.86 0.07 4.09 0.11  2.53 0.12  2.48 0.14 
Coma       3972 0.02023 2.058 0.011 0.13 0.81 0.06 2.4  63.3  1.58 0.20  0.205 0.008 21.88 0.38 1.979 0.005  -1.48 0.17  0.035 0.005  5.44 0.14  -5.64 0.17  4.92 0.21  5.37 0.25   2.03 0.10   2.23 0.07 3.80 0.10  3.00 0.12  2.49 0.14 
Coma       3997 0.01972 2.274 0.008 0.00 1.00 0.00 3.8  76.5  1.57 0.14  0.235 0.005 22.34 0.26 2.033 0.004  -1.45 0.13  0.099 0.004  5.26 0.11  -5.33 0.13  4.33 0.16  6.51 0.20   1.69 0.08   1.96 0.06 4.27 0.09  2.74 0.10  2.58 0.12 
Coma       4017 0.02795 2.278 0.011 0.18 0.41 0.41 2.7  63.2  1.03 0.20  0.272 0.008 22.99 0.36 2.112 0.005  -1.65 0.17  0.128 0.005  5.66 0.14  -6.26 0.17  4.73 0.21  6.95 0.24   1.22 0.10   1.59 0.07 4.87 0.10  3.03 0.12  2.79 0.14 
Coma       4117 0.01988 1.998 0.015 0.09 0.91 0.00 2.0  57.5  1.46 0.24  0.202 0.010 22.45 0.44 1.973 0.006  -1.43 0.19  0.052 0.006  5.45 0.16  -6.08 0.19  4.57 0.23  4.54 0.28   1.89 0.11   2.08 0.07 3.75 0.11  2.45 0.13  2.57 0.15 
Coma       4124 0.02086 1.713 0.068 0.52 0.48 0.00 0.9  23.6  2.67 0.48  0.085 0.021 15.23 1.12 1.388 0.010   2.98 0.41 -0.004 0.000  2.04 0.42  -1.35 0.41  1.22 0.58  1.69 0.63  -0.55 0.26  -0.09 0.17 1.77 0.25  1.97 0.28  1.15 0.33 
Coma       4130 0.02269 2.192 0.009 0.07      0.12 3.1  85.7  1.68 0.14  0.246 0.006 22.70 0.26 2.120 0.004  -2.18 0.12  0.108 0.004  5.37 0.10  -6.38 0.12  5.11 0.15  6.51 0.18   1.63 0.07   1.94 0.05 4.30 0.07  3.01 0.09  2.74 0.10 
Coma       4156 0.02558 2.012 0.017 0.82 0.18 0.00 2.5  82.2  3.18 0.08  0.096 0.004 15.74 0.21 1.592 0.002   3.37 0.09 -0.001 0.000  2.72 0.10  -0.11 0.10  2.74 0.15  4.48 0.19   2.07 0.08   2.15 0.05 2.61 0.08  2.37 0.10  2.12 0.11 
Coma       4200 0.01903 2.011 0.012 0.15 0.74 0.11 2.2  57.2  1.44 0.24  0.208 0.010 21.72 0.44 1.941 0.006  -1.69 0.20  0.077 0.006  5.57 0.16  -5.27 0.19  3.77 0.24  4.44 0.28   1.70 0.11   1.94 0.07 3.98 0.11  2.47 0.13  2.18 0.15 
Coma       4206 0.02339 2.038 0.008 0.02      0.00 1.3  61.4  1.81 0.26  0.230 0.011 22.04 0.47 2.094 0.007  -1.62 0.19  0.056 0.006  5.12 0.16  -5.60 0.18  4.91 0.22  6.86 0.25   1.67 0.10   2.02 0.07 3.72 0.10  2.92 0.12  2.52 0.13 
Coma       4209 0.02303 2.116 0.015 0.12 0.88 0.00 2.2  59.9  1.74 0.22  0.223 0.009 21.93 0.41 1.957 0.006  -1.81 0.19  0.072 0.006  5.51 0.15  -5.39 0.18  3.99 0.22  4.98 0.26   1.69 0.11   1.88 0.07 3.95 0.11  2.83 0.13  2.36 0.15 
Coma       4230 0.02382 2.257 0.010 0.00 0.93 0.07 4.3  72.8  0.82 0.16  0.272 0.006 22.96 0.29 2.096 0.004  -2.01 0.14  0.126 0.004  5.56 0.12  -5.98 0.14  4.43 0.18  6.79 0.21   1.54 0.09   1.78 0.06 4.67 0.09  2.87 0.11  2.53 0.12 
Coma       4255 0.02521 1.699 0.027 1.00 0.00 0.00 1.8  54.5  4.06 0.16  0.057 0.008 16.95 0.40 1.599 0.004   4.62 0.16 -0.001 0.000  2.12 0.17   1.93 0.16  1.86 0.25  2.84 0.30   3.34 0.11   3.31 0.07 1.88 0.13  2.38 0.14  1.74 0.17 
Coma       4281 0.02733 2.003 0.019 1.00 0.00 0.00 1.0  30.0  2.81 0.27  0.019 0.012  9.22 0.71 1.263 0.005   4.51 0.27  0.000 0.000  0.39 0.31   1.39 0.29  1.27 0.45  1.80 0.53  -3.54 0.25  -3.40 0.18 1.36 0.23  0.99 0.27  2.27 0.31 
Coma       4308 0.02224 1.959 0.010 0.27      0.26 1.0  51.5  1.71 0.31  0.211 0.013 22.43 0.57 1.976 0.008  -1.39 0.24  0.033 0.008  5.43 0.20  -5.55 0.23  3.96 0.28  4.00 0.30   1.85 0.12   2.09 0.08 3.54 0.12  2.64 0.13  2.53 0.16 
Coma       4313 0.02625 2.095 0.009 0.17 0.74 0.08 2.3  61.7  1.27 0.20  0.213 0.008 22.31 0.38 2.000 0.005  -1.87 0.18  0.059 0.005  5.36 0.14  -5.45 0.17  4.62 0.21  6.46 0.25   1.84 0.10   2.10 0.07 3.88 0.11  2.93 0.12  2.95 0.14 
Coma       4315 0.02002 2.214 0.017 0.18 0.66 0.16 3.5  73.7  1.87 0.14  0.200 0.006 20.45 0.29 1.889 0.004  -1.01 0.14  0.083 0.004  4.79 0.12  -5.23 0.14  4.38 0.18  6.63 0.21   1.39 0.09   1.59 0.06 3.97 0.09  2.81 0.10  2.48 0.12 
Coma       4391 0.02392 1.899 0.016 0.17 0.83 0.00 1.3  49.6  1.22 0.28  0.156 0.012 22.61 0.53 1.879 0.007   2.21 0.23  0.044 0.007  4.80 0.20  -4.02 0.22  4.05 0.28  5.01 0.32   1.87 0.13   2.16 0.08 3.57 0.13  2.87 0.15  2.31 0.17 
Coma       4471 0.02399 2.022 0.011 0.66      0.15 1.8  57.3  1.25 0.26  0.078 0.010 15.48 0.54 1.748 0.006  -1.21 0.23  0.041 0.007  4.21 0.19  -6.38 0.22  4.21 0.26  4.31 0.30  -4.95 0.14  -4.54 0.10 3.70 0.12  2.46 0.13  2.05 0.16 
Coma       4499 0.02376 2.187 0.010 0.03 0.97 0.00 4.0  70.2  0.78 0.17  0.241 0.007 22.47 0.30 2.038 0.004  -1.81 0.15  0.104 0.005  5.18 0.12  -5.57 0.15  4.65 0.18  6.26 0.22   1.61 0.09   1.85 0.06 4.63 0.09  2.76 0.11  2.47 0.13 
Coma       4522 0.02543 1.866 0.022 0.25 0.60 0.15 1.2  46.6  1.64 0.29  0.192 0.012 21.56 0.53 1.906 0.007  -0.98 0.23  0.053 0.007  5.06 0.18  -4.92 0.21  5.02 0.26  7.13 0.30   1.92 0.12   2.23 0.08 3.62 0.12  3.25 0.14  2.93 0.16 
Coma       4555 0.02710 2.066 0.024 1.00 0.00 0.00 1.3  31.4  3.42 0.25  0.001 0.000 10.22 0.71 1.284 0.005   3.96 0.27 -0.000 0.000  0.80 0.30   1.64 0.27  0.22 0.43  1.34 0.51  -2.41 0.23  -2.36 0.16 1.86 0.21  0.38 0.25  1.67 0.29 
Coma       4579 0.01655 2.257 0.043 1.00 0.00 0.00 1.5  34.3  3.12 0.20  0.019 0.009 10.42 0.52 1.123 0.004   3.71 0.22 -0.008 0.000  0.23 0.25   0.54 0.23  1.48 0.35  1.32 0.45  -8.59 0.24  -8.68 0.19 1.10 0.21  0.72 0.24  0.37 0.28 
Coma       4588 0.02434 2.099 0.008 0.09 0.91 0.00 1.3  47.4  1.93 0.26  0.219 0.011 21.55 0.50 2.051 0.007  -1.51 0.22  0.071 0.007  5.35 0.17  -5.39 0.21  4.18 0.26  5.91 0.30   1.62 0.12   1.92 0.08 3.73 0.13  2.98 0.14  2.51 0.17 
Coma       4597 0.01661 1.730 0.025 0.67 0.33 0.00 1.0  31.7  2.41 0.38  0.012 0.017 14.35 0.85 1.493 0.008   3.05 0.31 -0.008 0.000  2.24 0.31  -0.60 0.30  3.19 0.41  2.93 0.47   0.35 0.19   0.42 0.13 2.52 0.19  2.25 0.21  2.31 0.24 
Coma       4626 0.02316 2.021 0.011 0.18 0.54 0.28 1.3  44.9  1.15 0.36  0.225 0.014 23.12 0.65 2.058 0.010  -1.45 0.27  0.071 0.008  5.67 0.22  -6.04 0.26  4.38 0.31  4.95 0.34   1.28 0.14   1.61 0.09 4.25 0.14  2.60 0.16  2.55 0.18 
Coma       4648 0.02410 2.140 0.009 0.06 0.94 0.00 3.1  63.6  1.16 0.18  0.237 0.007 23.07 0.33 2.087 0.005  -1.67 0.16  0.070 0.005  5.44 0.13  -5.78 0.16  4.28 0.20  5.96 0.24   1.71 0.10   1.92 0.06 4.15 0.10  2.81 0.12  2.20 0.14 
Coma       4653 0.01950 2.136 0.014 0.17 0.66 0.17 4.0  67.8  1.37 0.18  0.210 0.007 22.06 0.33 2.005 0.005  -1.51 0.15  0.077 0.005  5.29 0.13  -5.94 0.15  4.70 0.19  6.31 0.23   1.71 0.09   1.96 0.06 4.23 0.10  2.75 0.11  2.67 0.13 
Coma       4664 0.02016 2.079 0.010 0.00 1.00 0.00 2.8  60.4  1.31 0.20  0.226 0.008 22.00 0.38 2.015 0.005  -1.55 0.17  0.053 0.005  5.41 0.14  -5.55 0.17  4.16 0.21  3.96 0.26   1.74 0.10   1.90 0.07 3.56 0.11  2.64 0.12  2.43 0.14 
Coma       4679 0.02042 1.851 0.020 0.20 0.70 0.11 0.8  37.0  0.97 0.42  0.160 0.017 21.21 0.80 1.921 0.010   0.11 0.32  0.028 0.010  4.61 0.27  -3.78 0.30  3.15 0.39  5.06 0.41   1.69 0.17   2.05 0.11 3.73 0.17  2.78 0.18  2.38 0.21 
Coma       4779 0.02244 1.771 0.017 0.13      0.00 0.7  34.0  1.43 0.49  0.166 0.021 21.57 0.95 1.893 0.013  -0.34 0.38  0.009 0.008  5.38 0.30  -5.24 0.36  4.01 0.43  3.45 0.46   2.19 0.18   2.33 0.12 3.42 0.18  2.94 0.20  2.49 0.23 
Coma       4792 0.02411 2.147 0.012 0.40 0.00 0.60 2.6  56.1  1.22 0.23  0.222 0.009 22.26 0.41 1.969 0.006  -1.53 0.18  0.092 0.006  5.41 0.15  -5.65 0.18  5.15 0.21  6.93 0.25   1.60 0.10   1.80 0.07 4.56 0.10  3.40 0.12  2.59 0.14 
Coma       4794 0.02440 2.293 0.009 0.19 0.44 0.37 2.4  57.2  1.09 0.22  0.258 0.009 21.98 0.38 2.227 0.006  -2.71 0.17  0.114 0.005  5.38 0.14  -6.48 0.17  5.17 0.21  8.31 0.25   1.39 0.10   1.78 0.07 4.80 0.10  3.04 0.12  2.72 0.14 
Coma       4806 0.02085 2.202 0.010 0.02      0.15 3.0  88.6  0.97 0.14  0.239 0.005 22.77 0.24 2.176 0.004  -1.76 0.12  0.094 0.004  5.31 0.09  -6.05 0.11  4.67 0.14  7.11 0.17   1.42 0.07   1.77 0.05 4.18 0.07  2.99 0.08  2.83 0.09 
Coma       4822 0.02256 2.343 0.011 0.02 0.63 0.35 3.2  57.5  0.86 0.20  0.284 0.008 21.93 0.34 2.183 0.005  -2.65 0.16  0.140 0.005  5.21 0.13  -6.41 0.16  5.04 0.20  7.53 0.24   1.60 0.10   1.86 0.07 4.73 0.10  2.85 0.12  2.79 0.14 
Coma       4829 0.02011 2.352 0.009 0.00 0.78 0.22 5.4  79.8  1.17 0.13  0.280 0.005 22.56 0.24 2.105 0.004  -2.19 0.12  0.140 0.004  5.51 0.10  -6.50 0.13  5.11 0.15  8.02 0.19   1.55 0.08   1.78 0.05 4.69 0.08  2.94 0.10  2.69 0.11 
Coma       4849 0.02311 1.996 0.014 0.48 0.47 0.05 2.9  54.1  1.28 0.27  0.179 0.011 20.66 0.50 2.005 0.007  -1.98 0.22  0.072 0.007  5.09 0.18  -6.14 0.21  4.61 0.25  6.41 0.28   1.35 0.12   1.64 0.08 4.01 0.12  2.76 0.13  2.51 0.15 
Coma       4866 0.02722 2.016 0.010 0.24      0.32 1.5  62.9  0.86 0.24  0.221 0.009 21.15 0.43 2.080 0.006  -1.63 0.18  0.074 0.006  5.37 0.15  -5.52 0.17  4.33 0.21  5.78 0.24   1.79 0.10   2.09 0.06 3.85 0.10  2.80 0.11  2.64 0.13 
Coma       4907 0.01855 2.199 0.010 0.00 1.00 0.00 3.8  70.9  1.28 0.16  0.240 0.007 22.35 0.30 2.021 0.004  -2.20 0.15  0.097 0.005  5.60 0.12  -6.02 0.15  4.31 0.18  5.20 0.22   1.75 0.09   1.91 0.06 4.25 0.09  2.45 0.11  2.26 0.13 
Coma       4918 0.01615 1.840 0.012 0.52      0.13 1.9  54.0  1.38 0.19  0.035 0.008 11.99 0.46 1.440 0.006   0.34 0.18 -0.005 0.004  3.73 0.16  -6.16 0.19  3.02 0.24  2.40 0.30  -8.12 0.14  -7.55 0.11 3.51 0.11  1.66 0.13  1.86 0.15 
Coma       4928 0.02448 2.388 0.007 0.10      0.35 3.9  94.1  1.09 0.12  0.272 0.005 22.52 0.21 2.035 0.003  -1.89 0.10  0.126 0.003  5.47 0.08  -6.09 0.10  4.99 0.12  7.66 0.14   1.35 0.07   1.65 0.04 4.70 0.06  2.80 0.07  2.51 0.08 
Coma       4933 0.03042 1.858 0.014 0.10 0.90 0.00 1.2  49.2  1.53 0.29  0.232 0.012 22.07 0.53 1.961 0.007  -1.31 0.23  0.041 0.007  4.73 0.19  -4.61 0.22  4.47 0.27  6.62 0.31   2.23 0.13   2.55 0.08 3.44 0.13  2.96 0.15  2.59 0.17 
Coma       4943 0.02748 2.064 0.011 0.31 0.29 0.40 1.1  44.7  1.53 0.33  0.220 0.013 22.99 0.59 2.160 0.009  -1.20 0.24  0.035 0.007  5.01 0.20  -5.77 0.24  5.00 0.29  5.63 0.34   2.15 0.13   2.35 0.08 3.97 0.13  3.03 0.15  2.42 0.17 
Coma       4945 0.02478 1.752 0.023 0.64 0.36 0.00 0.9  48.0  3.56 0.19  0.125 0.009 19.84 0.46 1.688 0.005   3.08 0.19 -0.002 0.000  2.89 0.19  -0.10 0.19  3.17 0.27  4.61 0.32   3.19 0.12   3.28 0.08 2.55 0.14  2.36 0.15  2.41 0.18 
Coma       4974 0.02380 1.730 0.026 0.89 0.11 0.00 1.0  50.3  3.84 0.18  0.063 0.009 18.51 0.44 1.574 0.004   3.98 0.18 -0.002 0.000  2.05 0.19   1.82 0.18  2.12 0.27  3.51 0.30   3.70 0.12   3.64 0.08 1.84 0.14  2.13 0.15  1.64 0.18 
Coma       4987 0.02414 2.175 0.010 0.05 0.95 0.00 3.3  68.6  1.49 0.17  0.238 0.007 21.35 0.33 1.967 0.004  -1.78 0.15  0.084 0.005  5.40 0.13  -5.59 0.15  4.24 0.19  5.34 0.23   1.58 0.09   1.82 0.06 3.99 0.10  2.79 0.11  2.36 0.13 
Coma       5038 0.02065 1.728 0.026 0.27 0.73 0.00 2.0  48.6  1.87 0.23  0.139 0.010 18.93 0.49 1.668 0.005  -0.12 0.20  0.027 0.007  4.21 0.18  -4.07 0.20  4.53 0.25  5.51 0.29   1.59 0.12   1.79 0.08 3.06 0.12  2.60 0.14  2.40 0.16 
Coma       5051 0.02483 2.262 0.010 0.14 0.55 0.32 3.4  67.8  1.05 0.16  0.252 0.006 22.47 0.29 1.996 0.004  -1.89 0.14  0.102 0.004  5.44 0.11  -6.39 0.14  5.26 0.17  7.59 0.20   1.84 0.08   2.08 0.06 4.60 0.09  3.17 0.10  2.80 0.12 
A2029        17 0.08048 2.070 0.037 0.20 0.62 0.18 1.0  26.6  1.77 0.61  0.195 0.024 20.00 1.11 2.034 0.015  -1.07 0.47  0.086 0.014  4.99 0.38  -5.47 0.43  5.52 0.50  5.80 0.56   1.89 0.22   2.17 0.14 4.31 0.26  2.06 0.28  2.27 0.31 
A2029        64 0.07375 2.145 0.014 0.22 0.41 0.38 0.9  29.3  1.69 0.55  0.200 0.023 23.46 0.99 2.127 0.015  -1.57 0.43  0.049 0.013  5.44 0.33  -5.67 0.39  5.21 0.46  6.93 0.50   1.65 0.20   2.02 0.13 4.66 0.23  2.56 0.25  2.82 0.28 
A2029        80 0.08911 2.124 0.021 0.92 0.08 0.00 1.9  51.0  4.02 0.15  0.105 0.007 18.49 0.37 1.695 0.004   4.45 0.16  0.019 0.000  2.41 0.17   1.85 0.16  2.64 0.24  4.11 0.30   4.19 0.11   4.13 0.07 1.68 0.14  1.85 0.16  1.93 0.19 
A2029        92 0.07356 2.173 0.022 0.33 0.22 0.45 1.1  32.2  1.59 0.51  0.269 0.020 22.89 0.86 2.175 0.014  -1.06 0.38  0.084 0.011  6.02 0.30  -5.69 0.35  3.27 0.43  5.97 0.46   1.18 0.19   1.64 0.12 3.69 0.21  3.27 0.21  1.92 0.25 
A2029       131 0.08256 2.214 0.014 0.05 0.91 0.04 0.9  29.0  0.51 0.58  0.226 0.022 20.10 1.02 2.059 0.014  -0.98 0.42  0.104 0.013  5.43 0.34  -5.33 0.38  3.96 0.47  4.01 0.52   1.27 0.20   1.53 0.14 4.79 0.23  2.82 0.25  2.27 0.29 
A2029       137 0.08443 2.130 0.009 0.36 0.21 0.43 0.9  33.2  1.49 0.51  0.258 0.021 20.58 0.96 2.025 0.013  -0.12 0.39  0.077 0.012  4.20 0.33  -5.29 0.36  4.33 0.43  6.23 0.45   1.70 0.18   1.90 0.12 4.27 0.20  2.96 0.22  1.96 0.26 
A2029       143 0.08341 2.118 0.017 0.34 0.66 0.00 0.9  25.8  1.73 0.56  0.171 0.023 19.99 1.11 1.918 0.014   1.10 0.44  0.020 0.000  4.26 0.39  -2.88 0.42  3.86 0.53  4.40 0.58   1.85 0.23   2.01 0.15 4.05 0.26  3.23 0.28  3.69 0.33 
A2029       180 0.07409 2.426 0.012 0.22 0.17 0.61 2.0  52.7  0.98 0.34  0.330 0.013 22.89 0.54 2.162 0.009  -2.49 0.26  0.173 0.008  5.61 0.19  -6.19 0.22  5.25 0.26  8.08 0.28   1.32 0.12   1.64 0.08 5.03 0.14  2.75 0.14  2.64 0.16 
A2029       197 0.08159 2.127 0.016 0.30 0.63 0.07 1.0  33.4  1.95 0.42  0.210 0.017 21.53 0.80 1.992 0.011  -0.99 0.35  0.098 0.011  5.15 0.28  -4.28 0.32  3.86 0.40  7.34 0.43   2.24 0.17   2.46 0.11 4.12 0.21  2.72 0.22  2.21 0.25 
A2029       198 0.07999 2.197 0.015 0.00 1.00 0.00 0.8  26.2  1.69 0.62  0.288 0.025 25.05 1.09 2.110 0.017  -2.19 0.49  0.107 0.015  5.25 0.38  -5.22 0.43  3.21 0.53  6.98 0.56   2.12 0.22   2.24 0.14 4.30 0.27  2.43 0.29  2.46 0.32 
A2029       204 0.07828 2.354 0.016 0.00 1.00 0.00 2.0  53.7  1.28 0.25  0.297 0.010 23.21 0.43 2.216 0.007  -2.75 0.21  0.139 0.006  5.55 0.16  -6.26 0.20  5.37 0.24  7.44 0.28   1.61 0.11   1.84 0.08 3.92 0.13  2.68 0.14  2.84 0.17 
A2029       217 0.07415 2.026 0.021 0.11 0.89 0.00 0.9  26.2  0.49 0.66  0.181 0.025 19.94 1.13 2.047 0.016  -0.73 0.48  0.052 0.014  5.59 0.37  -5.16 0.43  3.55 0.53  5.76 0.56   1.94 0.22   2.08 0.14 3.92 0.26  3.01 0.27  2.20 0.31 
A2029       228 0.07792 2.246 0.011 0.00 0.94 0.06 1.1  37.4  1.46 0.44  0.251 0.017 22.28 0.75 2.223 0.012  -1.73 0.33  0.105 0.010  5.62 0.26  -6.39 0.31  4.92 0.36  7.75 0.39   1.61 0.16   1.87 0.11 4.79 0.18  2.80 0.20  2.32 0.23 
A2029       252 0.08173 2.454 0.033 1.00 0.00 0.00 2.4  36.0  4.80 0.16  0.049 0.008  8.23 0.49 1.317 0.004   5.10 0.19  0.017 0.000 -0.41 0.23   3.61 0.20  0.30 0.34  1.01 0.42  -2.35 0.19  -2.35 0.14 1.25 0.22  0.85 0.25  1.35 0.29 
A2029       253 0.07311 2.086 0.019 0.09 0.87 0.04 0.9  21.2  1.84 0.85  0.316 0.035 24.49 1.36 2.215 0.024   0.61 0.58  0.055 0.019  5.96 0.47  -7.25 0.55  5.62 0.62  8.22 0.65   1.31 0.27   1.85 0.17 3.97 0.32  3.44 0.31  3.38 0.35 
A2029       263 0.07187 2.142 0.035 0.56 0.00 0.44 0.9  29.2  2.78 0.49  0.169 0.020 20.96 0.94 1.884 0.012   0.24 0.40  0.051 0.013  4.63 0.34  -4.39 0.38  4.02 0.47  6.18 0.51   1.58 0.20   1.73 0.13 3.65 0.24  2.82 0.25  1.57 0.29 
A2029       265 0.08269 2.187 0.017 0.36 0.00 0.64 0.8  21.6  0.69 0.84  0.269 0.033 25.45 1.42 2.112 0.022  -1.01 0.61  0.114 0.019  5.06 0.48  -5.11 0.54  4.24 0.65  7.76 0.66   1.85 0.27   1.92 0.18 4.59 0.31  2.46 0.33  2.13 0.38 
A2029       315 0.07258 2.208 0.016 0.16 0.42 0.42 1.3  37.8  1.48 0.43  0.267 0.017 21.64 0.73 2.126 0.011  -1.27 0.32  0.119 0.010  5.63 0.25  -5.66 0.30  4.12 0.36  7.21 0.39   1.38 0.16   1.68 0.11 4.40 0.18  2.88 0.20  3.00 0.22 
A2029       322 0.06820 1.907 0.020 1.00 0.00 0.00 2.0  44.2  5.10 0.17  0.067 0.008 16.93 0.44 1.568 0.004   6.48 0.17  0.015 0.000  0.75 0.20   4.46 0.18  1.16 0.29  1.51 0.36   4.42 0.13   4.36 0.08 1.82 0.16  2.02 0.18  1.38 0.22 
A2029       328 0.07227 2.037 0.016 0.12 0.64 0.23 0.8  24.6  0.02 0.76  0.231 0.028 20.89 1.24 2.094 0.018  -1.20 0.51  0.021 0.016  5.54 0.41  -5.50 0.47  3.10 0.56  5.43 0.60   1.82 0.24   2.12 0.16 3.05 0.29  3.12 0.29  3.17 0.33 
A2029       413 0.07681 2.172 0.022 0.37 0.27 0.36 1.2  43.7  1.90 0.36  0.212 0.015 21.24 0.65 1.984 0.009  -0.09 0.29  0.099 0.009  4.42 0.23  -4.88 0.26  4.93 0.32  7.68 0.34   1.54 0.14   1.61 0.09 4.99 0.16  3.15 0.16  2.63 0.19 
A2029       430 0.07979 2.256 0.012 0.00 0.79 0.21 1.4  42.8  1.29 0.42  0.292 0.017 23.70 0.71 2.171 0.011  -0.98 0.32  0.117 0.010  5.68 0.25  -6.76 0.30  5.01 0.35  8.11 0.37   1.16 0.15   1.36 0.10 4.89 0.17  2.76 0.18  2.68 0.20 
A2029       432 0.08030 2.067 0.022 0.00 1.00 0.00 0.9  24.7 -0.97 0.83  0.256 0.029 20.32 1.26 2.167 0.020  -1.65 0.53  0.095 0.016  5.45 0.42  -3.85 0.46  3.05 0.58  6.98 0.59   2.06 0.23   1.99 0.16 4.48 0.29  2.31 0.30  2.15 0.34 
A2029       442 0.06704 2.107 0.007 0.31 0.69 0.00 0.9  41.9  1.55 0.32  0.187 0.013 21.46 0.61 1.953 0.008  -0.21 0.27  0.065 0.009  4.39 0.23  -3.75 0.25  4.17 0.32  7.18 0.36   2.00 0.14   2.38 0.09 3.80 0.15  2.92 0.17  2.57 0.21 
A2029       493 0.07310 2.322 0.010 0.21 0.38 0.41 1.3  45.0  1.26 0.40  0.291 0.016 22.05 0.69 2.114 0.010  -1.98 0.31  0.114 0.009  5.23 0.23  -5.99 0.27  4.98 0.32  7.47 0.33   1.67 0.13   1.70 0.09 4.15 0.16  3.28 0.16  2.64 0.18 
A2029       497 0.08122 2.400 0.026 1.00 0.00 0.00 2.0  34.4  3.43 0.16  0.042 0.007  6.80 0.47 1.235 0.003   4.59 0.19  0.017 0.000 -0.32 0.23   0.99 0.21  0.85 0.34  0.63 0.44  -7.90 0.22  -7.75 0.17 1.54 0.22  0.80 0.26  1.17 0.30 
A2029       506 0.08532 2.069 0.022 0.02 0.98 0.00 0.8  29.0  1.49 0.51  0.225 0.021 23.14 0.99 2.031 0.014  -2.04 0.43  0.092 0.013  4.44 0.34  -4.81 0.38  4.60 0.46  6.22 0.50   1.65 0.20   2.01 0.13 4.05 0.22  3.99 0.24  2.94 0.28 
A2029       513 0.07486 2.237 0.019 0.24 0.15 0.61 1.3  36.9  1.55 0.44  0.237 0.018 22.13 0.75 2.125 0.012  -1.84 0.34  0.111 0.010  4.96 0.27  -5.81 0.30  4.08 0.37  7.64 0.39   1.52 0.16   1.76 0.11 4.49 0.18  3.29 0.19  2.70 0.22 
A2029       578 0.08116 2.294 0.010 0.00 1.00 0.00 1.0  39.4  1.67 0.40  0.267 0.016 20.20 0.72 2.164 0.011  -1.65 0.30  0.110 0.009  5.44 0.24  -5.41 0.28  5.15 0.34  7.07 0.37   1.53 0.15   1.72 0.10 4.31 0.18  2.71 0.20  2.83 0.22 
A2029       583 0.07326 2.121 0.015 0.23 0.25 0.51 0.8  26.0  1.11 0.69  0.266 0.027 23.31 1.15 2.154 0.018  -2.01 0.50  0.126 0.015  6.19 0.37  -5.18 0.44  4.18 0.53  6.30 0.56   1.68 0.23   1.98 0.15 4.14 0.28  2.99 0.28  2.50 0.31 
A2029       588 0.08432 1.993 0.031 0.18 0.82 0.00 0.9  26.8  2.41 0.52  0.204 0.022 22.47 1.03 1.903 0.014   0.38 0.45  0.030 0.014  3.97 0.38  -3.30 0.41  5.63 0.51  5.19 0.55   0.98 0.22   0.95 0.15 3.77 0.25  3.16 0.27  2.65 0.31 
A2029       699 0.07714 1.835 0.037 0.56 0.29 0.14 0.7  19.5  2.70 0.78  0.167 0.032 20.86 1.52 1.962 0.020   0.79 0.61  0.017 0.000  3.60 0.53  -2.80 0.56  4.15 0.71  5.46 0.75   1.56 0.31   1.93 0.20 4.72 0.35  2.78 0.39  2.09 0.44 
A2029       700 0.07843 2.124 0.020 0.51 0.08 0.40 1.1  32.6  1.69 0.47  0.231 0.019 21.86 0.83 2.007 0.012   0.82 0.35  0.066 0.011  5.06 0.30  -4.97 0.34  4.00 0.41  6.81 0.45   1.73 0.18   1.65 0.12            2.52 0.23  3.08 0.26 
A2029       706 0.07459 1.932 0.029 0.20 0.74 0.06 1.0  25.1  0.45 0.76  0.257 0.029 23.29 1.23 2.168 0.020   0.38 0.49  0.089 0.016  5.13 0.40  -4.98 0.46  3.92 0.56  7.26 0.58   1.66 0.23   1.99 0.15 4.63 0.28  3.14 0.29  1.19 0.34 
A2029       707 0.07582 2.295 0.014 0.00 1.00 0.00 0.9  28.9  0.88 0.66  0.279 0.025 24.00 1.03 2.107 0.016  -2.78 0.48  0.164 0.014  5.72 0.35  -5.96 0.40  5.35 0.47  7.93 0.50   1.73 0.20   1.81 0.13 3.82 0.24  2.46 0.25  2.48 0.28 
A2029       708 0.07954 2.387 0.010 0.00 1.00 0.00 1.1  35.1  1.38 0.49  0.306 0.019 23.13 0.80 2.224 0.013  -1.81 0.36  0.117 0.011  5.62 0.27  -5.39 0.32  3.91 0.39  6.56 0.42   1.66 0.17   1.97 0.11 4.89 0.19  2.49 0.22  2.12 0.25 
A2029       714 0.07428 2.278 0.011 0.00 1.00 0.00 1.0  29.6  0.75 0.62  0.287 0.024 22.19 1.02 2.123 0.015  -1.98 0.45  0.116 0.013  5.61 0.33  -5.96 0.39  5.81 0.46  7.99 0.49   0.99 0.20   1.56 0.13 4.46 0.24  2.84 0.24  2.37 0.28 
A2029       726 0.08810 1.787 0.043 0.59 0.41 0.00 0.8  14.7  3.03 0.74  0.076 0.034 23.14 1.68 1.716 0.019   2.25 0.70  0.019 0.000  1.79 0.67   0.23 0.63  2.78 0.89  4.05 0.98   4.51 0.37   3.93 0.23 2.27 0.46  3.79 0.51  2.72 0.61 
A2029       788 0.08073 1.991 0.071 1.00 0.00 0.00 0.9  18.3  3.30 0.45  0.056 0.020 12.26 1.21 1.428 0.010   4.86 0.45  0.017 0.000  0.75 0.52   1.59 0.47  1.48 0.71  1.98 0.84  -4.12 0.39  -3.65 0.28 0.71 0.42  1.17 0.44  1.34 0.51 
A2029       803 0.08407 2.320 0.011 0.24 0.53 0.23 1.1  33.1  2.03 0.47  0.303 0.019 23.49 0.83 2.142 0.013  -0.63 0.37  0.125 0.011  5.31 0.29  -5.71 0.34  5.11 0.40  7.11 0.44   1.43 0.18   1.75 0.12 4.52 0.21  3.55 0.22  2.39 0.27 
A2029       812 0.07414 1.945 0.024 0.29 0.71 0.00 0.8  27.5  2.08 0.56  0.197 0.024 20.75 1.06 2.043 0.015   0.19 0.44  0.018 0.000  4.99 0.37  -5.07 0.41  5.14 0.48  7.05 0.54   1.98 0.22   2.43 0.14 4.06 0.26  3.09 0.26  3.36 0.30 
A2029       820 0.07329 2.108 0.022 0.10 0.90 0.00 1.1  34.4  0.98 0.49  0.206 0.019 18.68 0.87 2.034 0.012  -1.89 0.37  0.085 0.011  5.13 0.29  -5.42 0.33  4.47 0.40  6.80 0.43   1.53 0.18   1.85 0.11 4.19 0.20  3.21 0.21  2.95 0.24 
A2029       837 0.08109 2.038 0.026 0.49 0.25 0.26 0.7  19.4  3.62 0.93  0.299 0.041 21.76 1.74 2.246 0.029   0.16 0.69  0.019 0.000  3.41 0.58  -3.72 0.60  5.31 0.73  6.12 0.77   2.27 0.29   2.12 0.20 3.48 0.37  2.08 0.38  2.45 0.42 
A2029       946 0.07480 1.850 0.036 0.13 0.87 0.00 1.0  20.2  2.42 0.80  0.198 0.036 18.12 1.48 2.233 0.024  -3.34 0.63  0.117 0.018  3.14 0.49  -3.11 0.51  4.77 0.65  7.87 0.68   1.42 0.29   1.97 0.18 3.79 0.33  2.65 0.33  3.07 0.37 
A2029       949 0.08129 2.295 0.013 0.27 0.38 0.35 1.2  37.1  1.53 0.41  0.299 0.016 20.49 0.74 2.123 0.011  -0.81 0.32  0.123 0.010  5.32 0.25  -5.77 0.30  5.87 0.35  7.28 0.39   1.48 0.16   1.86 0.11 4.50 0.19  3.35 0.20  2.59 0.23 
A2029       962 0.08255 2.135 0.041 1.00 0.00 0.00 1.9  35.2  1.81 0.18  0.023 0.000  4.84 0.51 1.187 0.003   2.35 0.21  0.018 0.000  0.83 0.23  -2.57 0.23  1.88 0.34  0.12 0.44 -13.32 0.26 -13.22 0.21 2.15 0.22  0.72 0.26  0.87 0.30 
A2029       970 0.07666 2.372 0.010 0.02 0.78 0.20 1.3  41.9  1.08 0.39  0.304 0.015 22.92 0.63 2.266 0.011  -2.59 0.29  0.146 0.009  5.70 0.22  -6.50 0.26  5.59 0.30  7.78 0.34   1.36 0.14   1.62 0.09 5.04 0.15  3.02 0.17  2.57 0.19 
A2029       986 0.07287 1.895 0.052 0.52 0.48 0.00 0.7  12.6  1.40 1.04  0.045 0.042 18.04 2.03 1.493 0.020   4.09 0.83  0.016 0.000  3.03 0.77  -0.41 0.78  2.04 1.10 -1.33 1.24   1.82 0.46   1.70 0.30 2.77 0.54  1.54 0.56  1.50 0.64 
A2029       993 0.07842 1.905 0.023 0.26 0.63 0.12 0.7  17.9  2.46 0.83  0.230 0.036 21.92 1.59 2.045 0.023  -1.17 0.68  0.018 0.000  3.73 0.58  -3.52 0.61  4.89 0.75  7.53 0.80   1.81 0.33   2.00 0.21            2.56 0.41  2.49 0.46 
A2029      1124 0.07358 1.990 0.019 0.47 0.36 0.17 0.7  24.6  3.02 0.53  0.117 0.024 22.51 1.09 1.937 0.015  -0.12 0.48  0.050 0.015  4.92 0.39  -3.33 0.43  3.68 0.55  6.45 0.59   2.85 0.24   3.03 0.15 2.72 0.29  2.59 0.31  2.19 0.35 
A2029      1130 0.08133 2.267 0.018 0.08 0.86 0.06 1.0  30.6  1.58 0.57  0.278 0.023 18.94 1.03 2.161 0.015  -1.78 0.43  0.128 0.013  5.63 0.33  -6.38 0.38  5.68 0.44  7.22 0.48   1.42 0.19   1.77 0.13 4.85 0.23  2.79 0.23  3.35 0.26 
A2029      1140 0.08254 2.175 0.013 0.00 1.00 0.00 1.0  35.0  1.12 0.48  0.296 0.019 22.62 0.83 2.252 0.013  -2.08 0.35  0.110 0.011  4.91 0.28  -5.26 0.32  3.96 0.40  6.81 0.42   1.91 0.17   2.07 0.11 4.78 0.19  2.74 0.22  2.74 0.24 
A2029      1283 0.07089 2.161 0.015 0.28 0.41 0.32 1.1  42.2  1.27 0.35  0.212 0.014 21.84 0.63 2.088 0.009  -1.08 0.28  0.090 0.009  4.55 0.23  -4.15 0.25  4.37 0.31  7.67 0.35   1.85 0.14   2.09 0.09 4.35 0.15  2.92 0.17  2.62 0.20 
A2029      1385 0.06821 2.186 0.014 0.30 0.23 0.47 1.0  32.0  1.31 0.50  0.214 0.020 22.47 0.85 2.150 0.013   0.31 0.36  0.067 0.011  4.68 0.30  -5.31 0.33  4.59 0.40  6.48 0.45   2.21 0.18   2.43 0.11 4.14 0.19  3.41 0.21  2.33 0.25 
A2029      1426 0.08126 1.704 0.034 0.33 0.67 0.00 0.7  21.7  2.23 0.71  0.264 0.029 24.41 1.32 1.935 0.018   1.07 0.54  0.018 0.000  3.34 0.49  -2.53 0.50  4.62 0.64  5.53 0.70   2.08 0.28   1.93 0.19 3.34 0.34  2.02 0.37  2.75 0.41 
A2029      1429 0.07614 2.198 0.021 0.41 0.13 0.46 0.9  27.7  2.39 0.60  0.242 0.025 22.29 1.06 2.206 0.017  -1.42 0.46  0.081 0.014  5.85 0.35  -5.40 0.41  4.17 0.49  6.53 0.51   1.98 0.20   2.01 0.13 4.34 0.24  3.00 0.25  2.62 0.28 
A2029      1436 0.07901 2.128 0.029 0.00 0.88 0.12 0.6  16.0  0.77 1.27  0.235 0.051 19.93 2.12 2.310 0.035  -0.07 0.80  0.093 0.025  3.66 0.69  -4.60 0.72  4.39 0.87  9.54 0.85   1.19 0.35   1.59 0.23            2.69 0.42  2.14 0.47 
A2029      1440 0.07680 2.023 0.016 0.13 0.87 0.00 0.9  28.7  1.03 0.57  0.190 0.021 22.26 1.01 2.048 0.014  -0.72 0.41  0.034 0.013  5.12 0.34  -5.21 0.39  4.57 0.48  7.06 0.51   1.86 0.21   2.09 0.13 4.55 0.24  3.10 0.26  2.46 0.30 
A2029      1444 0.07284 2.196 0.019 0.07 0.66 0.28 0.9  26.5  1.02 0.69  0.272 0.027 21.85 1.16 2.151 0.018  -0.89 0.49  0.103 0.015  4.81 0.38  -5.40 0.44  3.97 0.54  6.41 0.55   1.99 0.22   2.19 0.14 4.02 0.27  2.64 0.28  1.96 0.32 
A2029      1448 0.06851 1.894 0.019 0.52 0.21 0.26 1.0  35.9  2.54 0.34  0.154 0.015 21.50 0.70 1.910 0.009   0.96 0.30  0.046 0.009  4.27 0.26  -2.48 0.28  2.73 0.38  4.81 0.42   2.63 0.16   2.90 0.11 3.35 0.18  2.90 0.20  2.13 0.25 
A2029      1449 0.07690 2.074 0.031 0.24 0.76 0.00 1.0  18.8  2.02 0.78  0.161 0.034 20.97 1.52 1.983 0.021   1.12 0.63  0.019 0.000  3.56 0.55  -4.01 0.59  3.85 0.75  4.82 0.77   0.33 0.32   0.31 0.22 4.70 0.33  1.97 0.37  2.34 0.41 
A2029      1453 0.08174 1.917 0.031 0.00 1.00 0.00 1.0  29.6  1.28 0.57  0.204 0.022 18.59 1.02 2.068 0.014  -0.45 0.42  0.041 0.013  4.32 0.34  -4.84 0.38  5.46 0.45  6.40 0.50   2.15 0.20   2.18 0.13 4.34 0.24  2.74 0.26  2.52 0.30 
A2029      1460 0.07396 2.128 0.019 0.54 0.11 0.34 1.1  23.5  1.37 0.65  0.092 0.027 17.97 1.26 1.980 0.016  -0.58 0.51  0.019 0.000  4.06 0.43  -3.71 0.46  3.31 0.58  4.89 0.61  -0.62 0.26  -0.15 0.17 3.99 0.27  2.76 0.28  1.92 0.32 
A2029      1478 0.08876 2.204 0.012 0.19 0.48 0.33 2.0  55.3  1.41 0.25  0.266 0.010 22.79 0.48 2.033 0.007  -1.17 0.22  0.083 0.007  5.22 0.17  -4.73 0.20  4.78 0.24  6.08 0.28   1.82 0.11   2.14 0.07 3.98 0.12  2.76 0.14  2.69 0.16 
A2029      1480 0.07248 2.132 0.021 0.17 0.67 0.16 0.7  23.0  1.02 0.79  0.151 0.032 23.44 1.36 2.165 0.021  -2.20 0.58  0.121 0.017  5.31 0.44  -4.78 0.50  3.53 0.61  7.03 0.63   1.20 0.26   1.71 0.17            3.94 0.30  2.95 0.34 
A2029      1481 0.08008 2.269 0.015 0.41 0.20 0.39 1.5  44.6  1.62 0.30  0.248 0.012 23.79 0.54 2.136 0.008  -0.97 0.25  0.096 0.008  4.96 0.21  -5.16 0.24  4.87 0.29  7.37 0.33   2.08 0.13   2.32 0.09 4.53 0.16  2.76 0.17  2.92 0.20 
A2029      1615 0.07730 2.346 0.011 0.26 0.32 0.42 1.1  37.8  1.18 0.47  0.279 0.019 20.17 0.78 2.287 0.013  -7.19 0.34  0.166 0.010  6.09 0.25  -5.85 0.30  3.96 0.36  8.45 0.38   1.57 0.15   1.64 0.10 5.36 0.17  3.55 0.18  2.69 0.21 
A2029      1622 0.07287 2.087 0.017 0.06 0.79 0.15 1.2  36.9  1.16 0.43  0.243 0.018 20.72 0.77 2.101 0.012  -1.79 0.33  0.098 0.010  5.51 0.26  -5.28 0.30  3.71 0.37  8.29 0.39   1.55 0.16   1.77 0.11 4.05 0.19  2.84 0.20  2.96 0.22 
A2029      1626 0.07334 2.248 0.012 0.00 1.00 0.00 1.2  41.2  0.48 0.37  0.187 0.014 22.12 0.64 2.093 0.009  -1.36 0.29  0.070 0.009  5.58 0.22  -5.00 0.26  3.54 0.33  7.76 0.36   1.54 0.15   1.71 0.10 4.06 0.17  2.70 0.18  2.64 0.20 
A2029      1630 0.07655 1.987 0.021 0.16 0.67 0.16 0.8  23.2  1.92 0.74  0.248 0.029 22.30 1.32 1.952 0.018   0.15 0.54  0.049 0.017  4.66 0.44  -5.41 0.50  5.04 0.59  6.81 0.62   2.26 0.25   2.57 0.16 5.10 0.29  2.93 0.32  3.58 0.35 
A2029      1643 0.07364 2.202 0.018 0.18 0.70 0.12 0.8  23.1  1.55 0.69  0.231 0.028 23.21 1.25 1.960 0.017  -1.43 0.54  0.036 0.017  5.66 0.43  -4.09 0.48  2.45 0.61  3.91 0.65   1.89 0.25   1.96 0.17 4.43 0.30  3.78 0.31  2.37 0.36 
A2029      1859 0.07907 2.242 0.019 0.14 0.54 0.31 2.0  47.2  1.49 0.31  0.271 0.012 24.72 0.53 2.246 0.009  -1.24 0.24  0.101 0.008  5.48 0.19  -6.24 0.23  5.28 0.27  7.58 0.30   1.83 0.12   2.01 0.08            3.32 0.15  2.66 0.17 
A2029      1862 0.08299 2.224 0.021 0.08 0.92 0.00 0.9  23.1 -0.35 0.73  0.170 0.026 24.22 1.21 1.971 0.017   0.14 0.51  0.052 0.016  5.77 0.43  -5.50 0.50  5.09 0.58  4.09 0.65   1.70 0.25   1.84 0.17 4.41 0.30  2.55 0.32  2.78 0.36 
A2029      1863 0.07803 2.260 0.014 0.23 0.63 0.14 1.1  33.4  2.30 0.44  0.250 0.018 24.79 0.80 2.042 0.012  -0.88 0.36  0.087 0.011  4.86 0.29  -4.97 0.33  4.06 0.40  7.34 0.44   1.61 0.18   1.87 0.12 3.84 0.21  2.30 0.23  2.35 0.26 
A2029      2002 0.07811 2.179 0.016 0.06 0.75 0.19 0.9  29.1  2.11 0.56  0.234 0.023 21.82 1.00 2.135 0.015  -1.44 0.44  0.112 0.013  5.51 0.34  -5.73 0.39  4.79 0.46  8.02 0.49   2.40 0.19   2.29 0.13 4.23 0.23  3.05 0.24  2.75 0.27 
A2029      2007 0.08310 2.155 0.013 0.26 0.58 0.15 0.7  26.7  1.46 0.60  0.217 0.023 20.96 1.08 2.013 0.015  -1.64 0.46  0.068 0.014  4.42 0.38  -4.80 0.42  4.82 0.50  5.48 0.57   2.39 0.21   2.45 0.14 4.46 0.26  3.04 0.27  3.31 0.31 
A2029      2171 0.07936 2.294 0.019 0.25 0.25 0.50 1.1  36.7  0.91 0.46  0.295 0.018 21.29 0.78 2.144 0.012  -1.72 0.35  0.180 0.010  5.16 0.26  -6.02 0.31  5.76 0.36  7.55 0.41   1.43 0.16   1.58 0.11 4.04 0.19  3.16 0.19  3.01 0.22 
A2029      2180 0.08484 2.281 0.012 0.04 0.71 0.25 1.2  39.4  1.36 0.37  0.295 0.015 22.96 0.67 2.088 0.010  -2.31 0.31  0.116 0.009  5.40 0.24  -5.61 0.28  5.27 0.33  6.48 0.38   1.57 0.15   1.83 0.10 4.51 0.16  2.79 0.18  2.72 0.21 
A2029      2183 0.08342 1.816 0.028 0.62 0.38 0.00 1.0  29.4  3.27 0.35  0.135 0.016 16.62 0.85 1.715 0.009   2.09 0.35  0.023 0.011  2.08 0.33   0.08 0.32  3.71 0.44  2.83 0.51   2.10 0.20   2.21 0.13 1.99 0.24  2.77 0.25  2.32 0.29 
A2029      2197 0.07505 2.056 0.019 0.12 0.66 0.21 0.9  31.6  1.51 0.48  0.182 0.020 21.72 0.89 2.038 0.012  -1.02 0.38  0.032 0.012  5.25 0.31  -4.30 0.35  3.89 0.44  5.76 0.47   1.71 0.19   2.12 0.12 4.02 0.22  3.28 0.23  2.09 0.27 
A2029      2286 0.07360 2.121 0.019 0.45 0.41 0.14 1.6  61.0  1.96 0.20  0.182 0.008 20.29 0.41 1.914 0.005   0.51 0.18  0.057 0.006  4.45 0.16  -3.10 0.18  3.78 0.23  6.29 0.27   2.87 0.10   3.07 0.07 3.33 0.13  2.70 0.13  2.57 0.15 
A2029      2293 0.08304 2.154 0.014 0.21 0.61 0.18 1.0  35.2  1.44 0.44  0.226 0.018 21.92 0.79 2.116 0.012  -2.80 0.34  0.073 0.011  4.67 0.28  -5.07 0.31  4.69 0.38  5.83 0.42   1.88 0.17   1.98 0.11 4.39 0.20  2.78 0.21  2.59 0.24 
A2029      2307 0.07248 1.956 0.017 0.43 0.57 0.00 0.8  28.2  1.71 0.51  0.145 0.022 21.44 0.98 1.949 0.013   2.17 0.40  0.017 0.000  4.23 0.35  -2.27 0.37  3.53 0.48  4.58 0.54   2.55 0.21   2.51 0.14 2.81 0.25  2.49 0.27  3.07 0.30 
A2029      2312 0.07768 1.994 0.023 0.08 0.92 0.00 0.8  20.6  2.22 0.83  0.276 0.035 24.67 1.45 1.977 0.022  -1.47 0.68  0.128 0.020  5.31 0.51  -5.77 0.58  3.94 0.67  6.21 0.71   0.91 0.28   1.48 0.19 4.44 0.33  1.96 0.34  2.23 0.38 
A2029      2542 0.07625 2.026 0.018 0.00 1.00 0.00 1.0  27.7  1.47 0.57  0.185 0.023 21.46 1.01 2.030 0.014  -0.33 0.43  0.044 0.014  5.07 0.35  -4.80 0.40  3.81 0.49  5.11 0.52   2.15 0.21   2.21 0.13 3.38 0.25  3.12 0.25  2.40 0.29 
A2029      2543 0.07790 2.245 0.008 0.29 0.25 0.46 1.3  43.4  1.87 0.32  0.300 0.013 24.00 0.57 2.107 0.009 -12.79 0.26  0.104 0.008  4.92 0.22  -5.48 0.25  4.68 0.30  6.88 0.34   1.52 0.14   1.61 0.09 4.14 0.16  2.52 0.18  2.12 0.20 
A2029      2548 0.08025 2.218 0.014 0.30 0.43 0.27 1.3  34.8  2.30 0.43  0.231 0.017 23.32 0.78 2.146 0.012  -0.76 0.33  0.092 0.010  5.33 0.27  -5.99 0.32  5.47 0.37  6.22 0.43   2.09 0.17   2.10 0.11 5.01 0.20  2.76 0.22  3.25 0.25 
A2029      2555 0.07982 2.051 0.016 0.25 0.75 0.00 0.8  25.5  2.11 0.58  0.245 0.024 22.91 1.06 2.045 0.015   0.43 0.45  0.054 0.014  4.61 0.39  -3.76 0.42  3.25 0.53  6.07 0.56   1.50 0.22   1.94 0.15 3.82 0.26  3.44 0.27  1.99 0.31 
A2029      2569 0.07871 2.539 0.035 0.48 0.38 0.14 0.8   9.9  4.32 1.48  0.185 0.069 25.47 2.86 2.172 0.047  -0.34 1.18  0.023 0.000  4.23 1.04  -6.11 1.19  8.80 1.33  7.25 1.28   1.38 0.50   1.45 0.34            4.43 0.59  1.58 0.66 
A2029      2575 0.07451 2.067 0.017 0.20 0.80 0.00 0.8  20.3  3.54 0.66  0.209 0.029 26.34 1.26 1.976 0.018   0.12 0.55  0.018 0.000  4.55 0.47  -5.45 0.54  4.60 0.65  5.70 0.65   2.40 0.25   2.57 0.16 3.62 0.32  3.88 0.31  2.12 0.35 
A2029      2668 0.07552 2.146 0.015 0.10 0.79 0.12 0.8  25.8  0.42 0.68  0.198 0.027 21.71 1.10 2.271 0.019  -2.15 0.48  0.074 0.014  5.07 0.38  -6.22 0.44  5.54 0.52  7.39 0.51   1.69 0.20   2.20 0.13 3.42 0.24  2.58 0.25  2.64 0.27 
A2029      2794 0.07949 1.895 0.019 0.19 0.81 0.00 0.8  21.5  2.73 0.68  0.210 0.029 22.04 1.34 1.959 0.018  -0.82 0.57  0.084 0.018  4.61 0.47  -4.16 0.51  3.45 0.64  4.96 0.69   1.70 0.27   1.68 0.18 2.83 0.34  3.54 0.35  3.43 0.39 
A2029      2797 0.07810 2.194 0.017 0.23 0.77 0.00 1.0  30.9  2.44 0.47  0.229 0.020 21.13 0.94 2.088 0.013  -0.68 0.39  0.051 0.012  4.95 0.32  -4.21 0.35  3.30 0.45  7.12 0.47   2.01 0.18   2.01 0.12 3.45 0.21  2.58 0.23  2.67 0.25 
A2029      2843 0.07904 2.245 0.013 0.44 0.11 0.46 1.0  28.5  1.86 0.57  0.247 0.023 22.60 0.99 2.076 0.015  -0.24 0.43  0.098 0.013  4.76 0.34  -4.78 0.39  4.18 0.47  6.65 0.52   1.49 0.20   1.76 0.14            2.78 0.25  1.93 0.29 
A2029      2971 0.07109 2.272 0.025 1.00 0.00 0.00 1.4  25.8  3.59 0.28  0.029 0.013  8.22 0.75 1.355 0.006   2.52 0.31  0.015 0.000  0.49 0.33   0.04 0.31  1.08 0.47  3.18 0.55  -7.73 0.28  -7.58 0.21 2.57 0.25  2.20 0.29  0.74 0.36 
A2029      2995 0.08115 1.881 0.031 1.00 0.00 0.00 1.0  16.3  3.45 0.49  0.081 0.022 16.00 1.19 1.479 0.011   5.94 0.45  0.017 0.000 -0.70 0.54   2.14 0.46  3.23 0.69  0.56 0.83  -2.54 0.39  -1.57 0.26 2.59 0.42 -0.99 0.49  2.78 0.52 
A2029      3023 0.08688 2.018 0.024 1.00 0.00 0.00 1.0  20.8  4.28 0.44  0.094 0.021 18.54 1.09 1.573 0.011   5.41 0.42  0.018 0.000  2.27 0.44   0.81 0.43  2.99 0.61  3.43 0.70   1.75 0.29   1.73 0.20 1.29 0.32  3.17 0.38  0.76 0.48 
A2029      3041 0.07861 2.104 0.021 0.27 0.55 0.18 1.1  39.6  1.37 0.33  0.209 0.013 19.95 0.63 1.936 0.008   0.13 0.27  0.100 0.009  4.67 0.23  -4.43 0.26  4.23 0.33  8.07 0.37   1.37 0.15   1.57 0.10            2.72 0.19  2.26 0.22 
A2029      3057 0.07443 2.296 0.011 0.00 0.86 0.14 2.0  50.0  0.76 0.28  0.278 0.010 23.94 0.47 2.120 0.007  -1.93 0.22  0.130 0.007  5.57 0.18  -6.23 0.21  4.91 0.26  7.93 0.29   1.34 0.12   1.69 0.08 4.38 0.14  3.11 0.15  2.41 0.18 
A2029      3159 0.07390 2.491 0.009 0.25 0.09 0.66 2.0  51.6  0.73 0.28  0.304 0.010 23.01 0.47 2.195 0.007  -2.35 0.22  0.162 0.007  5.50 0.17  -6.22 0.21  4.18 0.25  9.11 0.28   1.43 0.12   1.73 0.08 4.94 0.14  3.34 0.14  2.94 0.17 
A2029      3163 0.07788 2.053 0.030 0.00 1.00 0.00 1.7  34.5  1.46 0.45  0.247 0.018 22.17 0.80 2.138 0.012  -2.37 0.35  0.102 0.010  5.39 0.27  -6.09 0.32  4.04 0.39  5.96 0.42   1.91 0.17   2.21 0.11 4.87 0.19  2.94 0.21  2.08 0.23 
A2029      3166 0.07846 2.035 0.017 1.00 0.00 0.00 1.3  23.4  3.29 0.33  0.022 0.000 11.41 0.89 1.440 0.007   3.69 0.36  0.017 0.000  2.46 0.37  -1.13 0.37  2.02 0.54  1.51 0.64  -3.48 0.29  -3.01 0.21 1.10 0.31  1.53 0.34  0.86 0.38 
A2029      3182 0.07783 1.931 0.025 0.19 0.74 0.07 0.7  25.0  2.20 0.61  0.223 0.024 17.92 1.20 1.927 0.015  -2.05 0.49  0.059 0.015  5.08 0.39  -4.79 0.44  3.85 0.54  5.49 0.59   2.22 0.23   2.12 0.15 2.92 0.28  2.03 0.30  1.82 0.34 
A2029      3185 0.07090 2.028 0.025 0.18 0.82 0.00 0.7  20.0  2.02 0.90  0.102 0.036 20.59 1.52 2.211 0.024   0.35 0.59  0.070 0.019  3.93 0.53  -5.31 0.57  5.73 0.65  7.21 0.70   2.33 0.28   2.44 0.18 4.37 0.30  2.75 0.33  2.40 0.39 
A2029      3186 0.07536 2.451 0.011 0.22 0.26 0.52 1.4  39.4  0.95 0.42  0.274 0.016 21.14 0.72 2.131 0.011  -1.28 0.32  0.152 0.010  5.64 0.24  -6.52 0.29  5.34 0.34  8.59 0.38   1.14 0.15   1.42 0.10 5.24 0.17  3.14 0.19  2.69 0.21 
A2029      3593 0.07643 2.220 0.020 0.23 0.46 0.31 1.4  45.9  1.76 0.50  0.271 0.020 22.97 0.83 2.132 0.013  -2.49 0.35  0.090 0.010  5.70 0.25  -6.00 0.29  5.52 0.34  6.63 0.36   1.57 0.14   2.01 0.09 4.21 0.05  3.17 0.16  2.62 0.19 
A2029      3595 0.07640 2.106 0.020 0.17 0.83 0.00 0.8  25.2  3.47 0.61  0.237 0.026 22.97 1.12 2.116 0.017   0.09 0.48  0.091 0.015  5.76 0.37  -5.87 0.44  5.13 0.52  7.71 0.56   2.12 0.23   2.45 0.15 3.80 0.26  2.96 0.28  2.49 0.31 
A2029      3677 0.07992 2.315 0.015 0.01 0.81 0.18 1.1  37.0  0.85 0.45  0.293 0.017 23.32 0.74 2.159 0.012  -2.47 0.34  0.141 0.010  4.61 0.26  -5.21 0.30  4.61 0.36  7.42 0.40   1.67 0.16   1.84 0.11 4.59 0.19  3.23 0.19  2.40 0.23 
A2029      4252 0.07568 1.756 0.028 1.00 0.00 0.00 1.0  27.9  4.33 0.31  0.081 0.015 16.41 0.80 1.628 0.008   4.57 0.32  0.016 0.000  1.78 0.33   2.14 0.31  2.00 0.46  3.40 0.52   2.30 0.21   2.27 0.14 0.94 0.26  3.16 0.26  1.42 0.31 
A2029      4441 0.08018 2.256 0.013 0.07 0.93 0.00 0.7  24.1  1.45 0.69  0.288 0.029 26.75 1.12 2.358 0.021  -2.55 0.51  0.119 0.015  5.83 0.38  -5.91 0.45  5.12 0.52  7.64 0.53   1.63 0.21   1.90 0.14 4.58 0.26  2.95 0.26  2.47 0.30 
A2029      4442 0.07317 2.009 0.019 0.28 0.67 0.05 0.8  22.7  1.33 0.67  0.234 0.028 23.90 1.22 1.972 0.017  -0.18 0.53  0.040 0.016  4.19 0.44  -3.16 0.47  4.54 0.59  4.82 0.64   1.58 0.26   2.05 0.17 3.09 0.30  3.17 0.30  2.78 0.35 
A2029      4456 0.08430 1.825 0.028 0.26 0.74 0.00 0.8  22.1  1.46 0.63  0.194 0.025 21.49 1.23 1.908 0.015   0.58 0.50  0.059 0.016  4.50 0.42  -5.43 0.48  6.09 0.57  6.13 0.63   1.97 0.26   2.09 0.17 3.04 0.30  1.61 0.34  2.65 0.37 
A2029      5364 0.07334 2.149 0.016 0.18 0.82 0.00 0.8  28.4  2.23 0.42  0.193 0.018 23.52 0.78 1.919 0.011   0.25 0.35  0.047 0.011  4.99 0.29  -4.15 0.34  3.22 0.43  6.23 0.46   2.11 0.19   2.34 0.12 4.00 0.22  2.54 0.24  3.02 0.26 
A2029      5380 0.08026 2.167 0.022 0.16 0.65 0.20 0.8  20.6  0.57 0.78  0.228 0.030 16.97 1.35 2.012 0.019  -0.32 0.54  0.101 0.018  1.63 0.48  -2.52 0.48  2.76 0.63  8.08 0.63   2.10 0.25   2.29 0.16 4.93 0.30  3.04 0.32  2.57 0.36 
A2029      6331 0.07482 1.933 0.028 0.93 0.07 0.00 0.9  19.3  2.63 0.66  0.087 0.030 13.80 1.51 1.776 0.016   2.71 0.54  0.016 0.000  2.11 0.53   1.54 0.50  1.66 0.73  3.30 0.78   0.74 0.32   0.81 0.21 2.76 0.35  2.36 0.37  2.07 0.41 
A2029      6337 0.07784 2.022 0.021 1.00 0.00 0.00 0.9  28.8  2.96 0.30  0.071 0.013 12.67 0.76 1.520 0.007   4.13 0.30  0.017 0.000  1.51 0.31   1.16 0.29  2.27 0.43  3.03 0.51   0.25 0.21   0.31 0.15 2.54 0.24  1.85 0.26  0.88 0.30 
A2029      6346 0.08568 1.944 0.034 0.48 0.40 0.12 1.0  31.7  1.89 0.38  0.152 0.016 20.88 0.79 1.899 0.010   0.76 0.33  0.020 0.011  4.36 0.29  -2.54 0.31  3.44 0.41  2.93 0.46   2.12 0.18   2.17 0.12 3.18 0.19  2.39 0.23  2.69 0.26 
A2142         4 0.09217 2.221 0.034 0.00 0.61 0.39 0.6  16.3 -2.10 1.35  0.124 0.053 28.59 2.05 2.269 0.036  -0.90 0.87  0.088 0.026  4.72 0.64  -6.80 0.71  5.06 0.81  8.77 0.79   1.38 0.30   1.53 0.20 5.07 0.34  2.00 0.39  2.79 0.47 
A2142         6 0.09127 2.361 0.020 0.32 0.00 0.68 0.9  23.9  1.22 0.70  0.300 0.029 21.24 1.24 2.330 0.020  -2.03 0.51  0.121 0.016  4.90 0.43  -5.60 0.48  5.70 0.56  6.60 0.59   1.99 0.24   1.95 0.16 4.98 0.26  3.23 0.29  3.39 0.34 
A2142         8 0.09432 2.251 0.024 0.01 0.90 0.09 0.8  15.7  2.04 1.13  0.495 0.046 23.12 1.93 2.220 0.031  -0.80 0.78  0.202 0.025  6.03 0.64  -5.84 0.73  4.81 0.85  8.29 0.86   0.85 0.38   1.47 0.24 4.20 0.42  3.28 0.43  3.04 0.52 
A2142        22 0.09102 2.244 0.031 0.00 1.00 0.00 0.7  15.0  2.61 1.44  0.280 0.058 21.17 2.57 2.231 0.039  -0.34 0.93  0.093 0.028  7.28 0.67  -7.10 0.80  5.25 0.88  8.01 0.85   1.42 0.34   1.73 0.22 4.31 0.37  2.55 0.42  2.09 0.55 
A2142        27 0.09036 2.338 0.046 0.11 0.44 0.45 0.6  10.4  1.53 1.61  0.184 0.068 32.37 2.85 1.772 0.039   0.17 1.35  0.079 0.039  5.95 0.96  -7.91 1.17  4.97 1.33  7.65 1.25   0.31 0.52   1.13 0.34 3.27 0.53  5.29 0.56  3.01 0.76 
A2142        41 0.09315 2.128 0.031 0.04 0.87 0.09 0.7  12.5  2.37 1.19  0.213 0.048 25.22 2.14 1.900 0.029  -0.82 0.96  0.104 0.030  5.62 0.81  -5.27 0.91  7.01 1.00  9.15 1.06   2.60 0.44   2.44 0.28 2.89 0.52  3.00 0.54  2.72 0.65 
A2142        64 0.08819 2.343 0.051 0.00 1.00 0.00 1.1  16.8  0.60 1.34  0.470 0.004 30.31 2.03 1.973 0.012  -0.75 0.85  0.147 0.026  7.97 0.59  -7.67 0.73  2.35 0.84 10.48 0.76   1.54 0.31   1.73 0.20 5.71 0.32  3.24 0.37  2.29 0.48 
A2142        83 0.08439 1.940 0.024 0.11 0.81 0.08 0.7  19.7  2.90 0.77  0.256 0.034 19.63 1.60 2.074 0.021  -2.76 0.66  0.120 0.019  5.41 0.50  -5.67 0.58  4.53 0.69  5.79 0.72   1.49 0.29   1.60 0.20 3.78 0.34  3.74 0.34  2.79 0.40 
A2142       101 0.08400 2.453 0.012 0.28 0.15 0.58 0.9  30.6  1.12 0.54  0.339 0.022 20.88 0.93 2.242 0.015  -1.88 0.40  0.158 0.012  5.20 0.31  -6.46 0.37  7.01 0.42  6.68 0.47   1.48 0.19   1.71 0.13 4.25 0.23  2.59 0.23  2.82 0.27 
A2142       111 0.08668 2.232 0.022 0.09 0.69 0.22 0.7  17.6 -0.02 0.99  0.180 0.039 24.54 1.82 2.010 0.025  -1.22 0.73  0.066 0.022  5.79 0.56  -6.36 0.66  6.51 0.74  9.20 0.74   1.71 0.30   1.87 0.20 3.41 0.33  3.02 0.40  3.81 0.50 
A2142       112 0.09180 2.285 0.025 0.23 0.44 0.33 0.8  18.7 -0.82 1.08  0.272 0.039 20.97 1.68 2.170 0.025  -4.27 0.71  0.148 0.021  4.82 0.55  -4.36 0.61  5.91 0.72  5.30 0.75   0.76 0.32   1.45 0.21 4.58 0.34  1.34 0.39  2.44 0.44 
A2142       118 0.09074 2.422 0.019 0.00 0.86 0.14 1.1  26.8  1.89 0.61  0.331 0.025 23.02 1.07 2.249 0.017  -3.07 0.47  0.173 0.014  5.36 0.37  -5.56 0.42  2.94 0.52  7.14 0.53   1.32 0.22   1.42 0.14 5.98 0.23  2.93 0.26  2.27 0.31 
A2142       156 0.10239 1.936 0.036 0.93 0.07 0.00 1.0  15.2  1.76 0.64  0.043 0.027 12.04 1.65 1.520 0.014   2.64 0.59  0.021 0.000  2.33 0.58  -1.53 0.59  0.79 0.86  4.22 0.87  -3.11 0.40  -2.81 0.28 4.12 0.43  2.42 0.54  2.87 0.64 
A2142       158 0.09181 2.282 0.027 0.00 0.73 0.27 0.7  17.4  1.36 1.03  0.279 0.040 20.03 1.75 2.211 0.027  -1.62 0.71  0.134 0.022  5.08 0.59  -6.17 0.66  5.42 0.76  7.67 0.78   1.87 0.32   2.09 0.21 4.82 0.35  2.78 0.38  2.89 0.45 
A2142       163 0.08733 2.189 0.022 0.00 0.73 0.27 0.7  17.4 -1.19 1.35  0.292 0.047 19.43 2.01 2.259 0.031   0.42 0.72  0.109 0.022  7.45 0.54  -7.68 0.67  3.24 0.77  3.98 0.77   1.76 0.30   1.83 0.20 5.49 0.31  2.91 0.39  3.54 0.48 
A2142       213 0.08905 2.483 0.015 0.00 1.00 0.00 1.1  26.1  1.31 0.81  0.389 0.032 23.33 1.27 2.246 0.021  -0.89 0.51  0.145 0.015  5.64 0.38  -7.20 0.44  5.81 0.50  8.37 0.51   1.00 0.20   1.49 0.13 5.79 0.22  2.86 0.26  2.62 0.32 
A2142       214 0.08048 2.213 0.020 0.50 0.16 0.34 1.0  32.5  1.56 0.46  0.212 0.018 18.07 0.87 2.015 0.011   0.46 0.35  0.078 0.012  4.17 0.31  -4.23 0.33  5.18 0.41  6.38 0.46   0.80 0.19   1.44 0.12 4.80 0.23  2.78 0.24  2.61 0.28 
A2142       222 0.09033 2.213 0.029 0.00 0.00 1.00 0.7  17.7  1.57 0.95  0.259 0.038 22.98 1.69 2.092 0.024  -1.22 0.70  0.117 0.022  4.78 0.59  -6.20 0.66  4.34 0.77  5.01 0.79   1.69 0.32   1.63 0.21 4.89 0.36  2.82 0.39  2.20 0.47 
A2142       224 0.09044 2.238 0.025 0.00 1.00 0.00 0.7  16.6 -0.42 1.39  0.140 0.052 20.98 2.28 2.163 0.034   0.17 0.86  0.141 0.026  6.11 0.63  -6.40 0.73  6.32 0.80  6.08 0.80   1.45 0.30   1.67 0.20 5.06 0.33  2.88 0.38  2.27 0.48 
A2142       276 0.08951 2.351 0.019 0.15 0.26 0.59 0.9  19.3 -0.00 1.01  0.337 0.038 22.99 1.59 2.285 0.026  -5.54 0.72  0.165 0.020  6.46 0.53  -6.83 0.62  6.28 0.68  7.02 0.72   0.89 0.30   1.63 0.19 5.31 0.31  2.81 0.35  2.26 0.42 
A2142       281 0.08287 2.025 0.029 0.93 0.07 0.00 0.9  15.5  2.41 0.62  0.086 0.027 11.67 1.47 1.607 0.014   2.07 0.57  0.018 0.000  2.60 0.58  -0.09 0.58  1.29 0.83  2.33 0.94  -0.63 0.41  -0.25 0.28 2.55 0.44  2.61 0.47  1.19 0.56 
A2142       284 0.08747 2.141 0.024 0.43 0.13 0.44 0.8  16.6  2.32 1.01  0.274 0.043 21.90 1.85 2.201 0.029  -2.13 0.78  0.095 0.023  6.77 0.57  -7.22 0.71  2.84 0.83  6.89 0.84   1.46 0.34   1.67 0.22 4.29 0.36  3.83 0.39  2.76 0.47 
A2142       288 0.08368 2.093 0.025 0.80 0.20 0.00 0.7  31.3  3.36 0.35  0.149 0.016 19.09 0.77 1.758 0.009   3.22 0.30  0.018 0.000  3.32 0.29  -1.02 0.29  3.20 0.40  4.00 0.45   2.83 0.17   2.93 0.11 2.50 0.22  1.86 0.23  1.00 0.29 
A2142       335 0.09181 2.196 0.032 0.02 0.63 0.35 0.6   9.9  3.68 1.93  0.144 0.085 28.08 3.43 2.188 0.057  -3.18 1.50  0.033 0.041  7.02 1.00  -5.22 1.15  5.40 1.29  2.59 1.37   1.54 0.51   2.25 0.33 2.38 0.58  2.78 0.64  3.54 0.78 
A2142       336 0.09081 2.220 0.019 0.18 0.68 0.14 0.7  20.2  1.80 0.77  0.211 0.032 21.77 1.43 2.097 0.021  -2.48 0.61  0.049 0.019  3.95 0.53  -4.94 0.56  4.40 0.68  3.37 0.72   1.89 0.29   2.15 0.19 4.48 0.31  2.69 0.35  2.75 0.42 
A2142       343 0.09265 1.936 0.036 0.00 1.00 0.00 0.7  14.0  0.54 1.22  0.280 0.048 25.09 2.24 2.027 0.031  -2.51 0.97  0.093 0.029  3.05 0.85  -2.22 0.80  7.01 0.91  6.93 0.99   0.48 0.42   1.09 0.27 4.49 0.44  1.75 0.49  0.93 0.58 
A2142       349 0.09036 2.441 0.023 0.00 0.35 0.65 1.0  26.5 -0.03 0.80  0.254 0.026 24.32 1.19 2.417 0.012  -3.37 0.54  0.197 0.015  6.16 0.37  -7.28 0.43  4.51 0.49  8.85 0.50   1.47 0.20   1.69 0.13 4.98 0.21  3.03 0.24  2.98 0.30 
A2142       383 0.09536 2.334 0.027 0.17 0.25 0.59 0.8  23.2  1.35 0.76  0.272 0.030 20.08 1.34 2.006 0.018  -1.79 0.57  0.141 0.017  4.59 0.43  -5.68 0.48  4.51 0.58  6.60 0.57   0.82 0.23   0.98 0.16 6.02 0.27  2.49 0.32  3.14 0.35 
A2142       384 0.09662 2.004 0.033 0.00 1.00 0.00 0.8  14.5  0.72 1.21  0.334 0.048 27.30 1.97 2.216 0.033  -1.71 0.90  0.135 0.028  5.97 0.67  -8.42 0.83  5.44 0.96  8.23 0.93   1.99 0.38   1.89 0.25 5.31 0.49  3.53 0.55  3.14 0.67 
A2142       387 0.09649 2.370 0.014 0.38 0.00 0.62 0.9  24.1  1.67 0.68  0.341 0.028 24.19 1.19 2.231 0.019  -0.75 0.51  0.151 0.016  4.77 0.43  -4.75 0.46  4.63 0.56  8.34 0.58   1.36 0.24   1.76 0.16 3.98 0.28  3.58 0.30  2.35 0.35 
A2142       395 0.08458 1.913 0.046 0.60 0.40 0.00 0.8  15.6  3.68 0.67  0.210 0.033 18.69 1.58 1.817 0.019   1.93 0.64  0.018 0.000  1.40 0.66  -0.60 0.62  6.42 0.79  4.09 0.91   1.95 0.37   2.24 0.24 2.71 0.43  1.84 0.48  2.56 0.55 
A2142       422 0.09320 2.191 0.048 0.39 0.00 0.61 0.5  11.5  0.09 1.84  0.218 0.068 29.72 3.01 2.005 0.043   0.98 1.19  0.023 0.000  6.19 0.97  -6.62 1.08  7.44 1.13  8.05 1.11   2.47 0.44   2.59 0.28 4.00 0.50  1.81 0.60  1.55 0.72 
A2142       438 0.08392 1.856 0.050 0.00 1.00 0.00 0.6  10.5  2.31 1.63  0.147 0.070 23.49 3.33 1.810 0.041  -3.87 1.49  0.176 0.038  5.30 1.02  -5.00 1.12  4.32 1.33  8.04 1.27   1.91 0.46   1.95 0.31 1.93 0.61  1.39 0.62 -0.40 0.80 
A2142       444 0.08828 2.193 0.039 0.00 1.00 0.00 0.7  14.3  0.30 1.43  0.361 0.052 25.41 2.48 2.001 0.033  -1.58 0.98  0.074 0.029  4.82 0.75  -3.23 0.77  2.32 0.97  6.98 0.92   1.93 0.36   2.13 0.23 4.26 0.36  3.58 0.43  2.48 0.55 
A2142       446 0.09020 2.299 0.022 0.32 0.03 0.65 0.7  21.5  0.35 0.98  0.232 0.038 25.20 1.61 2.219 0.026  -6.02 0.70  0.129 0.019  5.40 0.47  -4.96 0.52  4.33 0.62  5.35 0.62   1.42 0.24   1.60 0.16 4.13 0.25  2.38 0.29  2.68 0.36 
A2142       447 0.08989 2.214 0.020 0.00 0.85 0.15 0.7  22.6  1.23 0.76  0.304 0.030 23.23 1.29 2.197 0.020   0.42 0.52  0.100 0.017  5.31 0.46  -6.08 0.53  5.33 0.61  6.10 0.61   1.80 0.25   1.96 0.16 4.43 0.26  2.74 0.30  1.67 0.35 
A2142       456 0.08714 2.388 0.015 0.11 0.82 0.07 0.9  27.7  2.11 0.60  0.318 0.026 25.02 1.05 2.166 0.017  -1.90 0.46  0.131 0.014  5.30 0.34  -5.81 0.39  4.50 0.47  7.47 0.49   0.68 0.20   1.13 0.13 4.64 0.21  2.49 0.25  2.72 0.31 
A2142       464 0.08751 2.484 0.020 0.06 0.94 0.00 0.9  20.0  2.00 0.96  0.383 0.040 25.81 1.56 2.173 0.026  -3.00 0.70  0.162 0.020  6.14 0.50  -6.50 0.58  4.96 0.66  7.29 0.68   1.34 0.27   1.62 0.18 4.14 0.30  3.44 0.34  3.38 0.45 
A2142       512 0.09025 2.182 0.036 0.00 1.00 0.00 0.7  15.6  0.58 1.15  0.343 0.047 27.19 1.90 2.351 0.034  -1.58 0.81  0.055 0.024  6.31 0.66  -5.97 0.76  4.90 0.87  4.87 0.91   1.53 0.36   1.52 0.24 4.91 0.38  1.71 0.44  4.30 0.49 
A2142       519 0.08869 2.096 0.033 0.00 1.00 0.00 0.7  14.7  1.99 1.19  0.245 0.050 22.02 2.05 2.246 0.034  -1.91 0.86  0.062 0.025  5.70 0.68  -7.39 0.81  6.24 0.88  4.93 0.94   2.35 0.37   2.37 0.24 4.58 0.41  1.88 0.47  2.37 0.55 
A2142       522 0.08891 2.280 0.023 0.04 0.52 0.44 0.7  13.9  1.68 1.27  0.338 0.052 23.12 2.15 2.280 0.036  -2.07 0.88  0.080 0.027  4.32 0.79  -4.11 0.82  4.21 0.98  4.45 1.00   1.95 0.39   1.99 0.26 5.67 0.42  2.78 0.48  3.10 0.58 
A2142       524 0.08568 2.244 0.020 0.00 1.00 0.00 0.9  24.1  0.59 0.81  0.270 0.031 21.22 1.35 2.095 0.020  -1.85 0.55  0.175 0.016  5.91 0.41  -7.00 0.48  5.13 0.55  7.13 0.55   1.66 0.22   1.61 0.14 4.46 0.24  3.00 0.28  2.36 0.35 
A2142       528 0.08411 2.090 0.034 0.00 1.00 0.00 0.6  15.7  2.85 1.18  0.323 0.050 18.97 2.31 2.005 0.030   0.50 0.83  0.100 0.026  5.90 0.65  -4.38 0.71  1.44 0.91  6.84 0.85   2.01 0.32   2.07 0.21 4.71 0.39  2.65 0.43  2.01 0.52 
A2142       534 0.08935 2.222 0.023 0.03 0.70 0.28 0.7  19.3 -1.14 1.14  0.227 0.040 23.45 1.71 2.095 0.025  -2.40 0.70  0.103 0.020  5.90 0.51  -5.06 0.57  5.05 0.66  7.02 0.67   1.42 0.26   1.50 0.18 4.55 0.29  3.20 0.34  2.47 0.43 
A2142       553 0.09542 2.110 0.032 0.00 0.82 0.18 0.7  14.3  0.42 1.35  0.216 0.052 23.14 2.43 2.103 0.034  -0.11 0.91  0.055 0.029  5.76 0.71  -5.51 0.81  3.61 0.98  4.47 0.95   2.02 0.36   2.20 0.24 4.76 0.44  3.90 0.50  4.34 0.56 
A2142       614 0.09453 2.056 0.025 1.00 0.00 0.00 0.8  18.7  3.15 0.41  0.078 0.019 11.15 1.13 1.463 0.009   5.09 0.42  0.020 0.000 -0.77 0.52   3.39 0.43  2.01 0.68  2.70 0.77  -0.81 0.34  -0.93 0.24 2.69 0.34  2.31 0.40  2.37 0.47 
A2142       617 0.09650 2.334 0.028 0.38 0.51 0.11 0.9  19.2  2.40 0.90  0.239 0.040 23.88 1.74 2.103 0.026  -1.24 0.71  0.100 0.022  4.67 0.55  -3.91 0.58  3.63 0.73  6.77 0.69   1.59 0.27   2.10 0.17 5.13 0.32  2.18 0.38  3.58 0.43 
A2142       620 0.08857 1.999 0.029 0.00 1.00 0.00 0.7  17.7 -0.93 1.21  0.081 0.045 21.56 1.97 2.107 0.028  -2.48 0.78  0.130 0.022  4.73 0.58  -3.76 0.61  5.63 0.72  4.97 0.74   1.21 0.29   1.40 0.20 4.09 0.33  2.49 0.38  2.70 0.47 
A2142       624 0.08451 2.187 0.014 0.10 0.90 0.00 0.7  26.3  2.47 0.54  0.261 0.024 20.30 1.07 2.145 0.016  -0.64 0.44  0.075 0.014  4.75 0.37  -5.53 0.42  6.36 0.48  6.46 0.54   2.41 0.21   2.61 0.14 3.40 0.25  3.67 0.26  3.43 0.30 
A2142       635 0.08483 2.278 0.015 0.00 1.00 0.00 0.8  21.8  1.06 0.74  0.262 0.030 21.07 1.35 2.160 0.020  -3.25 0.59  0.127 0.017  5.27 0.46  -6.41 0.54  4.63 0.62  5.65 0.65   1.34 0.27   1.71 0.18 4.86 0.29  3.50 0.31  2.48 0.37 
A2142       637 0.08959 2.005 0.065 0.22 0.00 0.78 0.6  10.0  1.93 2.00  0.033 0.086 23.06 4.15 2.035 0.054  -0.87 1.47  0.134 0.044  4.99 0.99  -5.43 1.12  6.05 1.31  8.37 1.25   2.68 0.47   2.24 0.32 5.35 0.50  4.07 0.59  1.69 0.82 
A2142       641 0.09218 2.108 0.034 0.00 1.00 0.00 0.8  16.3 -0.10 1.25  0.313 0.049 20.23 2.06 2.451 0.036  -2.34 0.81  0.130 0.024  4.50 0.68  -2.49 0.70  3.18 0.88  7.18 0.83   2.60 0.33   2.37 0.22 4.55 0.37  2.50 0.42  3.21 0.48 
A2142       651 0.09157 2.191 0.033 0.00 1.00 0.00 0.7  14.5  2.69 1.18  0.329 0.050 25.34 2.09 2.150 0.033  -2.71 0.92  0.100 0.027  6.31 0.71  -4.48 0.81  5.69 0.92  7.24 0.95   2.17 0.38   2.49 0.24 4.49 0.41  3.29 0.45  1.28 0.55 
A2142       653 0.08622 2.233 0.025 1.00 0.00 0.00 0.9  16.7  3.58 0.54  0.069 0.026 12.53 1.39 1.499 0.012   3.77 0.53  0.018 0.000  1.19 0.56   1.60 0.50  2.72 0.73  3.39 0.83  -2.20 0.37  -2.06 0.27 2.30 0.37  0.32 0.49  0.92 0.64 
A2142       659 0.09142 2.211 0.020 0.00 1.00 0.00 0.8  19.3  0.57 0.93  0.345 0.037 23.65 1.53 2.248 0.025  -0.97 0.64  0.066 0.020  5.06 0.55  -3.70 0.58  4.72 0.70  4.60 0.73   1.64 0.29   1.75 0.19 4.62 0.31  3.31 0.35  2.56 0.41 
A2142       722 0.08687 2.397 0.015 0.07 0.51 0.41 1.0  27.0  1.16 0.60  0.280 0.025 21.01 1.09 2.262 0.017  -1.16 0.45  0.108 0.014  5.59 0.36  -6.65 0.42  6.08 0.47  7.96 0.52   1.00 0.22   1.31 0.14 5.47 0.22  2.44 0.25  3.17 0.30 
A2142       729 0.08592 2.286 0.020 0.12 0.55 0.33 0.7  16.3  1.08 1.21  0.240 0.045 19.83 1.95 2.321 0.031  -2.01 0.76  0.124 0.022  7.31 0.57  -6.50 0.71  3.87 0.82  3.88 0.89   1.73 0.34   1.68 0.23 3.36 0.39  3.62 0.41  2.38 0.50 
A2142       739 0.09261 2.268 0.017 0.13 0.80 0.07 0.6  19.5  0.31 1.01  0.206 0.040 24.57 1.64 2.194 0.026  -2.21 0.69  0.115 0.021  6.44 0.51  -6.36 0.59  5.07 0.68  7.09 0.68   1.87 0.26   2.17 0.17 4.03 0.31  2.44 0.36  2.63 0.43 
A2142       792 0.08151 2.647 0.033 1.00 0.00 0.00 1.5  16.1  1.85 0.38  0.037 0.000  3.46 1.07 1.172 0.007   1.74 0.45  0.017 0.000  1.07 0.50  -7.09 0.55  5.22 0.73 -0.62 0.92 -29.44 0.64 -30.21 0.56 1.40 0.50  0.67 0.54  0.92 0.64 
A2142       811 0.08916 2.344 0.021 0.04 0.51 0.45 1.0  24.2  2.73 0.69  0.328 0.030 25.77 1.27 2.051 0.019  -1.40 0.54  0.144 0.016  7.39 0.39  -6.84 0.47  4.29 0.54  6.84 0.55   1.26 0.22   1.42 0.15 4.70 0.23  3.15 0.27  1.95 0.34 
A2142       902 0.08875 2.062 0.035 0.37 0.23 0.40 0.6  13.8  1.01 1.26  0.178 0.051 20.24 2.40 2.136 0.034  -0.35 0.91  0.021 0.000  5.68 0.76  -5.90 0.89  4.69 1.02  2.42 1.04   1.85 0.41   2.09 0.26 5.24 0.43  3.39 0.49  2.09 0.59 
A2142       930 0.08673 2.228 0.018 0.26 0.61 0.13 0.6  17.6  1.82 0.99  0.247 0.042 23.66 1.79 1.999 0.025  -1.59 0.76  0.101 0.023  5.28 0.60  -6.18 0.67  6.26 0.74  6.72 0.72   2.15 0.28   1.94 0.19 4.02 0.31  2.56 0.37  3.13 0.47 
A2142       931 0.08857 2.105 0.033 0.34 0.66 0.00 0.7  15.6 -0.76 1.36  0.105 0.048 17.95 2.24 2.114 0.030  -0.33 0.80  0.101 0.024  4.29 0.68  -2.73 0.69  2.72 0.88  7.57 0.81   1.43 0.32   1.98 0.21 3.89 0.34  3.55 0.41  2.16 0.53 
A2142       941 0.08659 2.155 0.030 0.26 0.12 0.63 0.8  18.2  0.30 1.00  0.136 0.039 21.61 1.71 2.055 0.024  -2.61 0.71  0.088 0.021  5.84 0.53  -5.71 0.60  4.54 0.70  7.14 0.69   1.70 0.28   1.95 0.18 4.52 0.29  2.12 0.37  1.65 0.47 
A2142       946 0.09102 2.108 0.028 0.19 0.81 0.00 0.7  15.4 -0.51 1.18  0.242 0.046 22.60 1.95 2.233 0.031  -1.47 0.80  0.084 0.025  5.54 0.66  -5.53 0.74  2.92 0.89  8.63 0.88   1.43 0.37   2.06 0.24 4.97 0.38  3.55 0.43  1.85 0.54 
A2142       990 0.09099 2.241 0.024 0.07 0.76 0.16 0.8  25.2  1.45 0.65  0.253 0.026 23.54 1.16 2.073 0.016  -3.50 0.51  0.123 0.015  5.06 0.39  -4.34 0.42  4.18 0.52  6.94 0.50   1.55 0.20   1.79 0.13 4.60 0.22  3.21 0.26  3.67 0.31 
A2142       996 0.08632 1.918 0.033 1.00 0.00 0.00 0.6  14.6  3.27 0.57  0.015 0.000 12.96 1.50 1.741 0.015   4.54 0.54  0.011 0.000 -0.07 0.60   3.17 0.51  0.19 0.83  0.48 0.98   2.80 0.39   2.80 0.25 0.22 0.49  0.90 0.69 -0.17 0.85 
A2142      1011 0.09000 1.938 0.033 0.46 0.17 0.37 0.5  13.3 -0.14 1.50  0.172 0.059 18.49 2.75 2.162 0.038   0.03 0.95  0.064 0.030  6.91 0.75  -4.94 0.86  7.03 0.92  5.53 0.95   1.58 0.37   1.98 0.24 4.21 0.41  2.48 0.50  2.27 0.64 
A2142      1029 0.09679 2.232 0.011 0.00 0.71 0.29 1.0  30.1  0.61 0.55  0.295 0.021 22.11 0.93 2.343 0.015  -2.40 0.40  0.137 0.012  5.55 0.31  -6.14 0.37  4.26 0.45  6.70 0.47   1.41 0.19   1.72 0.13 4.14 0.21  3.32 0.25  2.44 0.31 
A2142      1036 0.09067 2.129 0.025 0.00 1.00 0.00 0.9  18.6  1.39 0.95  0.247 0.037 18.28 1.59 2.184 0.024  -0.82 0.64  0.082 0.020  5.02 0.54  -5.52 0.60  5.85 0.70  6.61 0.75   1.18 0.31   1.60 0.20 5.72 0.31  2.67 0.36  2.99 0.42 
A2142      1158 0.08605 2.065 0.025 0.40 0.49 0.11 0.7  15.2  3.36 1.04  0.189 0.048 24.18 2.06 2.244 0.033  -1.93 0.85  0.021 0.000  4.50 0.71  -7.06 0.81  6.92 0.88  7.49 0.91   2.16 0.36   1.93 0.24 4.31 0.41  4.25 0.43  4.17 0.50 
A2142      1168 0.09216 2.462 0.023 0.32 0.35 0.33 0.8  18.8  0.17 1.12  0.253 0.045 28.58 1.79 2.188 0.030  -1.90 0.78  0.149 0.023  4.52 0.58  -4.80 0.60  5.63 0.71  9.62 0.68   1.26 0.28   1.47 0.18 5.21 0.30  2.64 0.35  3.22 0.42 
A2142      1185 0.08772 2.261 0.023 0.50 0.00 0.50 0.9  20.9  1.91 0.71  0.215 0.031 22.38 1.35 2.044 0.019  -1.73 0.60  0.064 0.018  5.35 0.48  -5.94 0.56  4.42 0.66  4.71 0.69   1.71 0.27   1.71 0.18 4.74 0.28  2.89 0.32  2.76 0.38 
A2142      1292 0.08952 2.230 0.025 0.38 0.00 0.62 0.7  12.5  1.63 1.52  0.219 0.061 25.31 2.54 1.934 0.036  -2.84 1.18  0.125 0.033  6.33 0.83  -7.16 0.96  4.98 1.07  4.38 1.07   1.95 0.42   2.11 0.27 4.40 0.47  3.47 0.55  4.53 0.68 
A2142      1294 0.08781 2.429 0.016 0.16 0.84 0.00 0.9  17.6  1.84 0.89  0.255 0.038 21.10 1.70 2.161 0.025   1.15 0.70  0.027 0.000  6.54 0.59  -6.80 0.69  2.99 0.81  3.92 0.81   1.10 0.32   1.46 0.21 4.35 0.34  2.41 0.38  1.67 0.45 
A2142      1312 0.09013 2.211 0.020 0.00 1.00 0.00 1.2  25.8  1.33 0.61  0.306 0.025 23.82 1.05 2.239 0.017  -0.40 0.44  0.090 0.014  5.28 0.39  -5.76 0.43  3.08 0.52  6.83 0.54   1.07 0.23   1.53 0.15 4.74 0.23  2.22 0.27  2.60 0.32 
A2142      1314 0.09103 2.253 0.021 0.34 0.27 0.38 0.8  22.7 -0.13 0.87  0.148 0.032 21.11 1.44 2.172 0.021  -1.61 0.57  0.058 0.017  5.28 0.44  -5.94 0.49  6.93 0.56  4.79 0.60   1.32 0.23   1.69 0.15 3.83 0.26  2.49 0.32  2.76 0.39 
A2142      1315 0.08971 2.197 0.029 0.30 0.31 0.38 0.8  15.0  1.81 1.10  0.342 0.047 22.27 1.91 2.287 0.033   1.18 0.76  0.033 0.025  6.23 0.66  -8.73 0.81  6.37 0.87  4.33 0.94   0.64 0.38   1.24 0.25 4.87 0.40  1.95 0.46  2.54 0.55 
A2142      1323 0.10091 1.955 0.021 0.89 0.11 0.00 0.7  20.6  1.72 0.48  0.109 0.020 15.09 1.10 1.700 0.011   2.53 0.42  0.021 0.000  2.15 0.43   1.15 0.41  1.91 0.62  5.09 0.68   0.92 0.29   1.20 0.19 2.42 0.32  2.12 0.37  1.51 0.46 
A2142      1329 0.09499 2.318 0.016 0.17 0.83 0.00 0.7  22.5  1.25 0.79  0.198 0.032 24.41 1.40 2.145 0.021  -0.12 0.56  0.060 0.017  4.19 0.46  -4.15 0.48  3.94 0.60  6.55 0.58   1.78 0.23   1.86 0.15 3.85 0.28  3.02 0.31  2.43 0.37 
A2142      1334 0.09346 2.117 0.028 0.00 0.51 0.49 0.7  14.7 -0.01 1.15  0.413 0.045 17.24 2.01 2.056 0.027  -1.19 0.79  0.059 0.026  4.94 0.71  -7.84 0.79  5.61 0.87  7.80 0.92   1.28 0.39   1.72 0.26 4.36 0.41  2.08 0.47  2.76 0.55 
A2142      1347 0.09714 2.086 0.040 0.46 0.00 0.54 0.7  15.9  1.89 1.14  0.285 0.046 22.95 2.04 2.084 0.030  -0.80 0.80  0.100 0.026  4.82 0.66  -5.42 0.71  3.95 0.86  7.25 0.84   1.09 0.34   1.59 0.22 3.96 0.40  1.94 0.49  2.65 0.54 
A2142      1353 0.09038 1.885 0.032 0.32 0.56 0.12 0.7  18.4 -0.66 0.94  0.107 0.035 21.17 1.78 1.904 0.021   1.12 0.66  0.020 0.000  3.27 0.56  -3.34 0.57  6.20 0.68  7.78 0.72   2.09 0.29   2.51 0.19 3.25 0.32  1.80 0.40  2.91 0.49 
A2142      1355 0.08850 2.384 0.019 0.34 0.00 0.66 1.0  26.9  0.70 0.74  0.268 0.028 23.69 1.18 2.190 0.019  16.26 0.49  0.132 0.014  5.67 0.36  -5.63 0.41  4.91 0.48  7.42 0.49   1.85 0.19   1.88 0.13 4.81 0.21  3.71 0.24  2.59 0.31 
A2142      1357 0.09018 2.151 0.035 0.34 0.34 0.32 0.9  17.6  0.74 1.17  0.351 0.047 24.24 1.97 2.143 0.030  -1.34 0.83  0.089 0.024  4.33 0.61  -4.99 0.64  5.74 0.75  4.62 0.78   1.99 0.29   1.55 0.20 4.27 0.33  3.42 0.38  3.07 0.48 
A2142      1363 0.08950 2.459 0.010 0.00 0.77 0.23 1.1  39.0  1.09 0.43  0.310 0.017 25.60 0.70 2.228 0.012  -1.82 0.31  0.154 0.009  5.84 0.24  -7.23 0.28  5.86 0.32  7.68 0.35   1.41 0.14   1.74 0.10 5.48 0.15  3.38 0.18  2.37 0.22 
A2142      1374 0.09031 2.296 0.019 0.00 1.00 0.00 0.8  21.3  0.70 0.84  0.255 0.032 22.64 1.41 2.259 0.023  -1.06 0.58  0.092 0.018  5.98 0.47  -6.18 0.55  3.25 0.65  4.44 0.67   1.74 0.27   2.13 0.17 4.36 0.29  2.57 0.33  2.40 0.38 
A2142      1375 0.10001 2.205 0.015 0.00 1.00 0.00 1.2  33.9  1.14 0.44  0.216 0.017 23.81 0.80 2.119 0.012   0.68 0.33  0.066 0.011  4.98 0.29  -4.62 0.33  5.41 0.40  7.43 0.44   2.01 0.18   2.12 0.12 4.41 0.20  2.82 0.23  2.31 0.28 
A2142      1491 0.09178 2.418 0.017 0.18 0.82 0.00 1.0  22.0  2.86 0.76  0.322 0.034 25.07 1.39 2.178 0.023  -0.33 0.60  0.160 0.019  6.49 0.47  -6.38 0.56  2.59 0.67  6.58 0.66   0.99 0.28   1.51 0.18 3.97 0.30  1.99 0.34  1.84 0.40 
A2142      1493 0.09451 2.049 0.027 0.30 0.62 0.08 0.7  18.9  2.61 0.83  0.281 0.036 22.92 1.67 1.982 0.022  -0.19 0.67  0.037 0.021  3.59 0.55  -5.75 0.59  5.15 0.70  2.67 0.75   2.38 0.28   2.36 0.18 4.01 0.33  2.23 0.39  2.13 0.45 
A2142      1504 0.08907 1.755 0.054 0.00 1.00 0.00 0.6  12.1 -1.94 1.93  0.207 0.071 23.91 3.11 2.168 0.047   0.56 1.16  0.111 0.034  4.81 0.90  -3.83 0.95  5.89 1.09  3.75 1.16   2.67 0.44   2.41 0.29 3.93 0.49  2.02 0.63  3.33 0.81 
A2142      1509 0.08161 2.118 0.025 0.07 0.93 0.00 0.7  14.6  4.10 1.08  0.295 0.051 25.62 2.09 1.945 0.030  -2.56 0.95  0.081 0.026  5.86 0.69  -6.70 0.80  4.96 0.90  8.55 0.92   1.61 0.38   2.08 0.25 4.06 0.49  3.69 0.47  1.86 0.60 
A2142      1512 0.09759 2.065 0.026 0.48 0.37 0.15 0.7  20.4  1.47 0.63  0.210 0.026 21.22 1.29 1.970 0.016   1.76 0.51  0.022 0.000  2.77 0.52  -2.10 0.51  4.61 0.65  7.64 0.66   2.12 0.28   2.47 0.18 3.26 0.31  3.34 0.34  1.59 0.42 
A2142      1516 0.09379 2.058 0.029 0.00 1.00 0.00 0.9  19.9  2.59 1.00  0.298 0.042 26.27 1.66 2.326 0.030  -2.92 0.72  0.106 0.021  5.69 0.50  -5.35 0.57  5.36 0.67  7.59 0.68   1.36 0.28   1.49 0.18 3.56 0.33  3.80 0.37  2.98 0.44 
A2142      1523 0.09094 2.347 0.013 0.22 0.54 0.24 0.8  24.7  2.52 0.73  0.346 0.030 23.81 1.28 2.187 0.020  -1.02 0.52  0.112 0.016  5.15 0.41  -5.44 0.45  5.13 0.54  7.33 0.56   1.46 0.23   1.80 0.15 4.82 0.25  2.36 0.30  2.04 0.38 
A2142      1614 0.08949 2.294 0.019 0.02 0.63 0.35 0.8  24.6  1.61 0.66  0.306 0.027 24.95 1.14 2.202 0.018  -2.95 0.52  0.126 0.016  5.02 0.42  -4.63 0.47  5.17 0.55  6.11 0.57   1.11 0.24   1.55 0.16 4.26 0.25  2.02 0.28  1.89 0.33 
A2142      1724 0.09796 2.132 0.027 0.18 0.82 0.00 1.0  16.2 -0.22 0.88  0.186 0.035 19.85 1.75 1.970 0.022  -0.62 0.72  0.114 0.023  2.64 0.63  -3.29 0.63  5.47 0.79  4.39 0.85   1.15 0.34   1.30 0.23 4.03 0.36  3.19 0.41  1.59 0.53 
A2142      1755 0.09016 1.935 0.052 0.51 0.06 0.43 1.0  14.9  2.37 0.99  0.261 0.044 22.18 1.94 2.134 0.029   0.45 0.75  0.095 0.025  4.38 0.70  -5.75 0.76  5.53 0.87  5.56 0.92   0.51 0.38   0.85 0.25 5.88 0.36  2.40 0.43  1.00 0.55 
A2142      1769 0.09226 1.963 0.034 0.43 0.22 0.35 0.6  15.0  1.99 1.10  0.328 0.044 20.77 2.11 2.011 0.027  -0.06 0.78  0.028 0.025  3.58 0.69  -4.37 0.70  4.82 0.84  6.19 0.81   1.78 0.33   1.56 0.22 3.60 0.39  3.22 0.45  3.17 0.53 
A2142      1792 0.09148 2.130 0.040 0.48 0.30 0.22 0.8  10.1  0.68 1.44  0.155 0.058 15.18 3.12 2.073 0.038   1.34 1.03  0.022 0.000  2.96 1.07  -3.74 1.05  1.28 1.36  6.74 1.30   2.12 0.55   2.15 0.35 4.31 0.53 -0.45 0.69  0.02 0.89 
A2142      1793 0.08597 2.360 0.020 0.11 0.81 0.08 0.9  18.6  2.12 0.98  0.322 0.039 22.69 1.62 2.219 0.026  -3.25 0.70  0.123 0.020  6.00 0.53  -5.87 0.61  5.05 0.70  5.85 0.74   2.49 0.28   2.40 0.19 3.56 0.32  3.04 0.34  3.65 0.40 
A2142      1989 0.08606 2.090 0.024 0.66 0.00 0.34 0.8  15.4  2.05 0.98  0.339 0.042 23.60 1.91 2.162 0.028   1.70 0.70  0.018 0.000  7.87 0.57  -6.22 0.72  3.82 0.83  6.13 0.87   1.79 0.36   2.14 0.23 3.13 0.37  1.74 0.43  2.88 0.50 
A2142      1993 0.09190 2.085 0.102 0.00 0.75 0.25 0.7  16.3  1.17 1.06  0.359 0.042 25.29 1.80 2.220 0.029  -3.17 0.77  0.137 0.023  4.39 0.62  -6.61 0.69  4.74 0.79  8.28 0.81   0.49 0.36   1.49 0.23 5.22 0.34  2.30 0.39  3.33 0.47 
A2142      1996 0.08817 2.284 0.018 0.00 0.85 0.15 0.8  20.2  3.11 0.71  0.301 0.034 22.80 1.40 2.286 0.023  -1.33 0.58  0.144 0.018  5.39 0.49  -6.47 0.56  4.84 0.64  5.45 0.69   0.93 0.28   1.11 0.19 4.44 0.29  2.74 0.32  1.51 0.39 
A2142      1999 0.09536 2.132 0.033 0.74 0.00 0.26 0.8  13.9  1.87 0.94  0.099 0.039 20.53 1.97 1.932 0.024   2.50 0.72  0.020 0.000  4.35 0.68  -2.82 0.71  1.98 0.96  5.64 0.98   2.57 0.39   2.00 0.26 2.67 0.43  3.13 0.47  2.79 0.59 
A2142      2204 0.08800 2.381 0.021 0.00 1.00 0.00 0.8  17.7  3.87 0.93  0.418 0.042 26.77 1.63 2.151 0.028  -1.69 0.77  0.126 0.023  6.61 0.57  -7.58 0.70  4.64 0.79  7.82 0.77   1.80 0.32   2.37 0.20 4.97 0.34  3.15 0.37  1.44 0.45 
A2142      2349 0.09468 2.387 0.016 0.00 1.00 0.00 1.0  27.8 -0.14 0.70  0.248 0.026 22.85 1.16 2.248 0.018  -1.89 0.48  0.128 0.014  6.15 0.37  -5.87 0.43  3.12 0.53  7.57 0.54   1.44 0.22   1.87 0.14 4.80 0.24  3.17 0.27  3.36 0.31 
A2142      2355 0.08485 2.168 0.024 1.00 0.00 0.00 0.9  19.9  3.19 0.39  0.068 0.018 13.10 1.05 1.358 0.008   3.48 0.42  0.018 0.000  1.22 0.44   0.44 0.41 -0.43 0.64  3.04 0.73  -3.64 0.34  -3.99 0.25 2.31 0.34  2.03 0.42  1.21 0.54 
A2142      2356 0.09514 1.887 0.031 0.21 0.79 0.00 0.8  17.9  1.69 0.85  0.107 0.016 20.74 1.74 2.097 0.015   1.60 0.66  0.063 0.021  4.58 0.57  -2.76 0.62  2.42 0.81  6.16 0.83   1.39 0.35   1.80 0.23 4.11 0.38  2.50 0.43  1.36 0.52 
A2142      2464 0.08371 2.006 0.044 0.77 0.23 0.00 0.6  10.9  4.54 0.91  0.185 0.049 17.26 2.32 1.665 0.025   2.34 0.91  0.018 0.000  0.77 0.92   2.78 0.79  0.71 1.23  2.98 1.19   1.43 0.49   2.37 0.30 1.13 0.60  2.20 0.64  1.55 0.79 
A2142      2520 0.09001 2.248 0.017 0.13 0.62 0.25 0.9  22.6 -0.64 0.83  0.256 0.032 23.76 1.34 2.067 0.020  -1.19 0.58  0.092 0.018  4.27 0.46  -5.00 0.48  6.15 0.55  5.22 0.59   1.78 0.23   2.06 0.15 4.10 0.26  3.05 0.30  2.07 0.37 
A2142      2526 0.09143 2.431 0.017 0.30 0.11 0.58 0.9  25.3  1.16 0.72  0.261 0.030 24.73 1.23 2.156 0.020  -1.10 0.50  0.104 0.015  6.13 0.38  -5.53 0.43  5.98 0.51  7.13 0.51   1.07 0.21   1.37 0.14 5.46 0.23  2.76 0.27  3.25 0.32 
A2142      2531 0.09428 2.132 0.029 0.00 0.20 0.80 0.8  18.2  2.86 0.85  0.290 0.039 27.70 1.60 2.411 0.030  -1.86 0.68  0.175 0.021  6.81 0.53 -10.09 0.67  5.50 0.74  8.90 0.73   1.53 0.31   1.90 0.20 4.53 0.32  3.56 0.35  4.22 0.42 
A2142      2538 0.09764 2.229 0.021 0.36 0.53 0.10 0.8  19.9  4.23 0.83  0.238 0.038 24.11 1.61 2.267 0.026   0.68 0.63  0.076 0.021  5.16 0.54  -6.03 0.63  5.14 0.73  6.56 0.75   1.77 0.29   1.93 0.19 4.12 0.33  3.26 0.37  1.95 0.46 
A2142      2539 0.09182 2.130 0.026 0.00 1.00 0.00 1.0  18.8  1.47 0.74  0.241 0.032 25.49 1.45 2.037 0.021   0.13 0.60  0.093 0.020  5.21 0.53  -4.17 0.57  4.01 0.69  5.00 0.75   1.52 0.31   1.92 0.20 4.50 0.32  3.05 0.36  3.81 0.43 
A2142      2541 0.09137 2.176 0.021 0.06 0.94 0.00 0.7  20.2 -0.65 0.93  0.189 0.035 23.11 1.55 2.140 0.023   0.72 0.59  0.023 0.000  5.06 0.49  -5.99 0.54  6.56 0.62  6.99 0.63   1.44 0.25   1.96 0.17 4.22 0.29  2.29 0.34  2.76 0.41 
A2142      2545 0.09402 2.271 0.019 0.29 0.71 0.00 0.8  18.4  1.63 1.02  0.281 0.044 25.33 1.77 2.201 0.030  -1.25 0.74  0.151 0.023  4.54 0.57  -3.04 0.58  4.70 0.71  7.53 0.68   1.89 0.27   2.17 0.18 4.89 0.32  2.58 0.36  2.88 0.42 
A2142      2546 0.08396 2.341 0.015 0.13 0.53 0.34 0.9  24.0  1.57 0.75  0.264 0.031 21.03 1.35 2.072 0.019  -2.25 0.58  0.170 0.017  3.65 0.46  -3.57 0.49  2.47 0.64  6.52 0.64   1.06 0.26   1.44 0.17 4.02 0.29  3.14 0.30  2.70 0.35 
A2142      2612 0.09070 2.234 0.023 0.24 0.00 0.76 0.9  21.9  1.37 0.85  0.276 0.034 21.14 1.51 2.164 0.023  -1.94 0.63  0.108 0.019  5.26 0.48  -5.16 0.55  3.26 0.68 10.06 0.65   1.53 0.26   1.75 0.18 3.71 0.29  1.92 0.33  1.70 0.39 
A2142      2615 0.08674 2.110 0.035 0.50 0.50 0.00 0.8  14.2  3.16 1.23               6.63 0.59              -2.82 0.46  0.018 0.000  7.36 0.66  -7.92 0.86  1.19 1.02  3.87 1.01   1.93 0.40   1.98 0.26 3.67 0.43  2.58 0.47  3.28 0.56 
A2142      2639 0.09466 2.325 0.012 0.00 1.00 0.00 0.9  25.2  1.26 0.74  0.251 0.029 24.64 1.22 2.246 0.020  -2.92 0.52  0.099 0.015  4.88 0.40  -6.46 0.44  5.53 0.51  6.74 0.52   1.94 0.21   2.21 0.14 5.12 0.24  2.51 0.29  2.88 0.33 
A2142      2661 0.08855 1.747 0.061 0.47 0.53 0.00 0.6  11.7  1.77 1.05  0.172 0.044 16.22 2.35 1.546 0.022   1.56 0.95  0.028 0.029  2.48 0.87  -2.26 0.83  5.21 1.03  2.23 1.17   1.53 0.45   1.53 0.30 3.67 0.49  2.71 0.60  1.29 0.80 
A2142      2667 0.09218 2.082 0.026 0.00 1.00 0.00 0.9  24.5  1.54 0.73  0.336 0.030 25.41 1.24 2.229 0.021  -1.43 0.55  0.113 0.017  5.41 0.42  -6.47 0.49  3.99 0.58  7.07 0.61   1.34 0.25   1.59 0.16 4.67 0.26  3.02 0.29  2.54 0.35 
A2142      2787 0.09350 2.426 0.033 1.00 0.00 0.00 2.6  43.9  2.83 0.15  0.029 0.000  6.72 0.42 1.296 0.003   4.07 0.17  0.019 0.000  0.82 0.19  -0.03 0.19  1.47 0.29  1.26 0.37  -7.75 0.19  -7.34 0.14 3.09 0.16  1.26 0.20  0.88 0.24 
A2142      2788 0.09517 2.300 0.008 0.59 0.06 0.34 2.4  33.9  1.65 0.27  0.088 0.011 14.67 0.65 1.782 0.007  -0.06 0.27  0.058 0.009  4.53 0.25  -7.00 0.29  5.45 0.35  4.10 0.42  -3.73 0.20  -3.29 0.14 4.48 0.19  2.15 0.22  2.79 0.26 
A2142      2812 0.08923 1.917 0.051 0.28 0.65 0.06 0.6  11.6 -0.62 1.21  0.155 0.050 18.25 2.68 1.692 0.026  -0.30 1.07  0.057 0.033  2.00 0.92   0.50 0.84  4.90 1.11  5.87 1.15   1.96 0.45   2.23 0.29 2.31 0.51  2.58 0.61 -0.23 0.83 
A2142      3189 0.08347 2.257 0.013 0.09 0.76 0.15 1.2  36.0  1.92 0.38  0.240 0.016 22.25 0.72 2.153 0.011  -1.69 0.33  0.071 0.010  4.83 0.26  -4.63 0.29  4.77 0.36  5.52 0.41   1.42 0.17   1.89 0.11 4.56 0.19  3.35 0.21  2.59 0.25 
A2142      3493 0.09574 2.079 0.044 0.65 0.35 0.00 1.0  12.5  1.96 0.74  0.112 0.032 14.72 1.79 1.551 0.016   2.23 0.73  0.020 0.000  2.37 0.74  -2.33 0.72  0.62 1.04  2.63 1.13  -3.59 0.51  -3.49 0.36 1.27 0.50  0.94 0.57  2.10 0.72 
A2142      3496 0.08687 2.070 0.033 0.48 0.26 0.27 0.6  15.6  3.77 0.90  0.136 0.042 22.78 1.98 1.926 0.025  -1.06 0.81  0.049 0.024  5.19 0.64  -3.21 0.70  1.93 0.92  5.08 0.82   1.26 0.33   1.48 0.22 3.13 0.35  1.43 0.44  1.26 0.55 
A2142      4215 0.09000 2.151 0.016 0.05 0.90 0.05 0.9  23.4  0.11 0.78  0.163 0.029 23.83 1.33 2.140 0.019  -1.93 0.56  0.086 0.017  5.68 0.43  -5.26 0.51  4.35 0.62  5.52 0.64   1.66 0.25   1.75 0.17 4.55 0.27  1.61 0.32  2.13 0.37 
A2142      4223 0.08920 2.167 0.026 0.77 0.23 0.00 1.0  20.4  4.42 0.44  0.149 0.022 19.51 1.14 1.550 0.011   3.64 0.47  0.019 0.000  1.50 0.50  -0.61 0.47  1.48 0.69  3.38 0.75  -0.64 0.32   0.12 0.22 2.08 0.33  2.32 0.38  0.41 0.46 
A2142      4859 0.08762 1.701 0.036 1.00 0.00 0.00 0.7  18.0  3.19 0.58  0.076 0.027 17.53 1.43 1.765 0.015   3.97 0.53  0.019 0.000  1.44 0.56   3.50 0.49  3.38 0.73  0.88 0.85   3.18 0.33   3.52 0.21 0.68 0.38  2.14 0.43  2.62 0.51 
A2142      4885 0.09862 2.070 0.027 0.00 1.00 0.00 0.9  20.9  2.47 0.75  0.227 0.032 22.11 1.44 2.066 0.020  -0.94 0.61  0.069 0.018  5.42 0.45  -6.27 0.52  1.93 0.65  5.41 0.62   1.88 0.24   1.93 0.16 4.60 0.30  2.70 0.34  2.65 0.40 
A2142      4890 0.09468 2.143 0.030 0.27 0.09 0.64 0.6  12.6  1.33 1.37  0.319 0.055 24.25 2.46 1.938 0.033  -2.41 1.07  0.200 0.032  3.39 0.84  -4.31 0.86  5.02 1.05  3.46 1.05   0.64 0.42   1.66 0.26 5.12 0.48  1.34 0.59  3.74 0.66 
A2142      4915 0.08733 2.049 0.015 0.76 0.24 0.00 0.7  29.6  3.11 0.34  0.111 0.015 20.42 0.77 1.706 0.008   4.15 0.30  0.018 0.000  2.86 0.30   0.51 0.29  3.09 0.41  3.86 0.46   3.47 0.17   3.48 0.11 2.86 0.20  2.28 0.25  2.30 0.32 
A2142      4921 0.08943 2.121 0.025 0.25 0.63 0.12 0.8  16.7  1.81 1.17  0.314 0.048 22.92 2.06 2.244 0.033  -1.62 0.87  0.169 0.026  4.17 0.68  -5.05 0.74  4.41 0.89  7.76 0.87   1.36 0.35   1.81 0.23 5.74 0.35  4.50 0.41  3.43 0.49 
A2142      4932 0.08740 2.214 0.020 0.00 0.58 0.42 0.8  20.9  1.70 0.94  0.323 0.038 25.43 1.48 2.187 0.025  -2.66 0.66  0.129 0.020  7.32 0.46  -7.07 0.55  3.46 0.64  7.10 0.61   1.27 0.24   1.63 0.16 5.50 0.26  3.21 0.31  3.36 0.39 
A2142      4956 0.09111 2.182 0.022 0.55 0.00 0.45 0.8  21.9  2.09 0.77  0.263 0.032 21.31 1.42 2.019 0.019   0.29 0.57  0.030 0.018  4.97 0.45  -4.38 0.49  5.31 0.58  6.73 0.60   1.46 0.24   1.66 0.16 4.31 0.27  2.94 0.32  3.59 0.38 
A2142      4958 0.08892 2.380 0.016 0.22 0.42 0.36 0.8  26.3 -0.40 0.75  0.266 0.028 23.03 1.20 2.201 0.018  -3.03 0.50  0.129 0.014  6.22 0.36  -6.83 0.42  5.70 0.48  7.13 0.49   1.40 0.20   1.64 0.13 4.98 0.21  3.51 0.25  2.01 0.31 
A2142      8368 0.08758 2.065 0.027 0.00 1.00 0.00 0.7  15.0  0.38 1.28  0.394 0.049 21.18 2.02 2.037 0.029  -2.06 0.87  0.065 0.025  6.59 0.64  -5.31 0.73  4.88 0.84  7.40 0.84   1.93 0.32   2.00 0.22 4.30 0.36  2.24 0.44  1.87 0.57 


==> datafile16.txt <==
Title: The Gemini/HST Galaxy Cluster Project: Stellar Populations in the Low 
  Redshift Reference Cluster Galaxies
Authors: Jorgensen, I., Chiboucas, K., Webb, K., Woodrum, C.
Table: Perseus, Coma, A2029, and A2142: Fully Calibrated Spectral Parameters
================================================================================
Byte-by-byte Description of file: datafile16.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label      Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---      Cluster    Cluster name
   9- 15 I7     ---      ID         Galaxy ID number
  17- 25 F9.5   deg      RAd        Right Ascension (J2000) in degrees
  27- 34 F8.5   deg      DEd        Declimation (J2000) in degrees
  36- 36 I1     ---      Sample     Subsample number (1)
  38- 41 F4.2   ---      F          Product fracdev(g)*fracdev(r)*fracdev(i)
  43- 47 F5.2   mag      g'rest     SDSS g'-band total magnitude (2)
  49- 54 F6.3   mag      g'-r'rest  SDSS g'-r' color (2)
  56- 62 F7.5   ---      Redshift   Redshift
  64- 68 F5.3   [km/s]   lsigma     log velocity dispersion log(sigma) (3)
  70- 74 F5.3   [km/s] e_lsigma     Uncertainty in log(sigma)
  76- 80 F5.1   ---      S/N        Signal-to-noise per Angstrom in the rest frame of the galaxy
  82- 83 I2     ---      Emission   Emission line indicator (4)
  85- 88 F4.2   0.1nm    HzetaA     ? The HzetaA line index (5)
  90- 93 F4.2   0.1nm  e_HzetaA     ? Uncertainty in HzetaA (6)
  95-100 F6.3   mag      CN3883     ? The CN3883 line index (5)
 102-106 F5.3   mag    e_CN3883     ? Uncertainty in CN3883 (6)
 108-112 F5.2   0.1nm    CaHK       ? The CaHK line index (5)
 114-117 F4.2   0.1nm  e_CaHK       ? Uncertainty in CaHK (6)
 119-123 F5.3   ---      D4000      ? The D4000 line index (5)
 125-129 F5.3   ---    e_D4000      ? Uncertainty in D4000 (6)
 131-136 F6.2   0.1nm    HdeltaA    ? The HdeltaA line index (5)
 138-141 F4.2   0.1nm  e_HdeltaA    ? Uncertainty in HdeltaA (6)
 143-148 F6.3   mag      CN2        ? The CN2 line index (5)
 150-154 F5.3   mag    e_CN2        ? Uncertainty in CN2 (6)
 156-159 F4.2   0.1nm    G4300      ? The G4300 line index (5)
 161-164 F4.2   0.1nm  e_G4300      ? Uncertainty in G4300 (6)
 166-171 F6.2   0.1nm    HgammaA    ? The HgammaA line index (5)
 173-176 F4.2   0.1nm  e_HgammaA    ? Uncertainty in HgammaA (6)
 178-181 F4.2   0.1nm    Fe4383     ? The Fe4383 line index (5)
 183-186 F4.2   0.1nm  e_Fe4383     ? Uncertainty in Fe4383 (6)
 188-192 F5.2   0.1nm    C4668      ? The C4668 line index (5)
 194-197 F4.2   0.1nm  e_C4668      ? Uncertainty in C4668 (6)
 199-202 F4.2   0.1nm    Hbeta      ? The Hbeta line index (5)
 204-207 F4.2   0.1nm  e_Hbeta      ? Uncertainty in Hbeta (6)
 209-212 F4.2   0.1nm    HbetaG     ? The HbetaG line index (5)
 214-217 F4.2   0.1nm  e_HbetaG     ? Uncertainty in HbetaG (6)
 219-222 F4.2   0.1nm    Mgb        ? The Mgb line index (5)
 224-227 F4.2   0.1nm  e_Mgb        ? Uncertainty in Mgb (6)
 229-232 F4.2   0.1nm    Fe5270     ? The Fe5270 line index (5)
 234-237 F4.2   0.1nm  e_Fe5270     ? Uncertainty in Fe5270 (6)
 239-242 F4.2   0.1nm    Fe5335     ? The Fe5335 line index (5)
 244-247 F4.2   0.1nm  e_Fe5335     ? Uncertainty in Fe5335 (6)
--------------------------------------------------------------------------------
Note (1):   Subsamples are described in Appendix A
Note (2):   Corrected for Galactic extinction and corrected to rest frame
Note (3):   Corrected to a standard size aperture equivalent to a circular
     aperture with a diameter of 3.4" at the distance of the Coma cluster.
     Corrected for systematic effects see Appendix Eq. A1 and A2.
Note (4):   Emission line flags, first digit [OII], second digit Hbeta.
     0 or blank=no emission, 1=emission, 7=line outside spectral coverage.
Note (5): The indices have been corrected for galaxy velocity dispersion and
     aperture corrected. 
Note (6): Determined from the local S/N.
--------------------------------------------------------------------------------
Perseus   12074  48.69888 42.22270 1 0.54 13.63  0.894 0.01619 2.182 0.011 139.1 70 0.95 0.10  0.203 0.004 18.85 0.17              -1.57 0.08  0.116 0.002 4.65 0.07  -5.41 0.07 4.71 0.09  8.06 0.11 1.62 0.14 1.82 0.12 4.20 0.13 3.08 0.13 3.00 0.13 
Perseus   12097  48.83565 41.61246 4 0.00 14.89  0.498 0.01981 1.726 0.011  56.3 11 3.20 0.17  0.041 0.007 15.67 0.39 1.525 0.004   2.57 0.16  0.008 0.000 2.21 0.17  -0.28 0.16 2.81 0.23  4.26 0.27 0.73 0.12 0.75 0.08 2.31 0.11 2.08 0.12 1.89 0.15 
Perseus   12098  48.83789 41.35541 1 0.26 13.29  0.791 0.02036 2.317 0.010  30.7  0            0.246 0.018 21.73 0.86 2.212 0.011  -2.12 0.50  0.112 0.014 5.51 0.34  -6.38 0.40 6.31 0.35  8.77 0.30 2.39 0.21 2.41 0.17 4.80 0.19 3.16 0.20 3.31 0.20 
Perseus   12119  48.96732 41.85770 4 1.00 14.69  0.860 0.01546 2.120 0.018  83.5 70            0.023 0.006  5.72 0.31 1.968 0.004  -0.92 0.12  0.065 0.004 2.81 0.11  -2.74 0.11 2.62 0.15  4.44 0.18 1.12 0.08 1.32 0.05 2.92 0.08 1.82 0.09 2.35 0.10 
Perseus   12132  49.00324 40.88569 4 0.03 13.80  0.432 0.01563 1.944 0.021  42.3 71 2.05 0.24 -0.011 0.000 11.29 0.60               3.05 0.23  0.004 0.000 2.37 0.23  -2.76 0.23 1.17 0.32  1.73 0.35                     1.97 0.13 1.32 0.14 1.43 0.17 
Perseus   12133  49.00412 42.07430 1 0.36 14.11  0.885 0.01783 2.154 0.014  88.3 70 1.96 0.15  0.126 0.007 17.67 0.32 1.971 0.004   0.42 0.13  0.039 0.004 4.11 0.12  -3.16 0.12 3.68 0.16  5.82 0.18 1.47 0.07 1.66 0.05 3.52 0.07 2.49 0.07 2.58 0.09 
Perseus   12141  49.02619 40.80464 1 0.87 13.49  0.807 0.01395 2.249 0.018  22.2 70                                                                                                                   1.68 0.29 1.94 0.25 4.73 0.25 2.86 0.26 2.84 0.26 
Perseus   12152  49.06599 41.18074 1 1.00 14.12  0.809 0.02095 2.290 0.011  29.5  0 1.66 0.73  0.297 0.015 22.72 0.71 2.140 0.009  -2.77 0.43  0.112 0.012 5.70 0.30  -6.22 0.35 4.98 0.31  7.85 0.27 2.25 0.21 2.39 0.18 4.49 0.20 3.06 0.20 2.83 0.21 
Perseus   12157  49.10881 41.53037 1 0.67 14.09  0.815 0.01623 2.239 0.010  32.0  0            0.178 0.014 21.07 0.70 2.180 0.009  -1.26 0.41  0.093 0.011 5.00 0.29  -5.46 0.34 5.47 0.29  7.16 0.25 2.02 0.20 2.22 0.17 3.89 0.17 3.55 0.18 3.25 0.18 
Perseus   12160  49.11466 41.62702 1 0.37 14.33  0.770 0.01654 2.049 0.008 127.6 70 1.50 0.10  0.135 0.004 18.92 0.19 1.930 0.003  -0.11 0.08  0.033 0.003 4.60 0.07  -3.94 0.08 3.69 0.10  4.86 0.12 1.96 0.05 2.15 0.03 3.37 0.05 2.66 0.06 2.40 0.07 
Perseus   12166  49.14356 41.04747 4 0.00 14.99  0.547 0.01346 1.929 0.022  56.4 71 4.42 0.16              14.46 0.39               4.49 0.16  0.001 0.000 1.66 0.17   1.11 0.15 0.96 0.23                                2.14 0.11 1.49 0.12 1.69 0.15 
Perseus   12171  49.17907 41.32490 2 0.87 12.83  0.866 0.01881 2.334 0.007 116.2 11 1.59 0.26  0.139 0.005 14.11 0.28 1.602 0.003   0.22 0.17  0.089 0.005 3.40 0.13  -3.58 0.15 3.85 0.16  6.97 0.14 0.66 0.09 0.83 0.08 4.09 0.11 2.48 0.11 2.67 0.11 
Perseus   12176  49.19006 40.69754 1 0.80 14.34  0.812 0.01963 2.382 0.007  96.1 70 0.59 0.13  0.294 0.005 21.43 0.22 2.293 0.004  -1.69 0.10  0.141 0.003 5.45 0.09  -5.72 0.10 4.68 0.13  8.27 0.15 1.50 0.14 1.96 0.10 4.81 0.11 2.74 0.12 2.79 0.13 
Perseus   12185  49.24904 41.35660 1 0.20 14.41  0.822 0.02097 2.316 0.010 106.1 70 1.08 0.14  0.285 0.005 21.62 0.23 2.321 0.004  -1.99 0.10  0.107 0.003 5.42 0.08  -5.94 0.09 5.54 0.11  7.43 0.13 1.65 0.06 1.95 0.04 4.62 0.06 2.98 0.06 2.79 0.08 
Perseus   12193  49.26518 41.63360 3 0.00 15.66  0.894 0.02418 2.481 0.013  30.3  0            0.298 0.016 20.89 0.79 2.212 0.010  -3.19 0.46  0.145 0.013 6.08 0.32  -6.64 0.37 5.01 0.35  6.95 0.30 1.89 0.22 2.14 0.18 5.02 0.21 3.31 0.22 2.44 0.25 
Perseus   12203  49.30506 41.65095 1 1.00 14.96  0.846 0.02037 2.211 0.008  94.9  0 1.41 0.43  0.239 0.008 21.84 0.41 2.078 0.005  -1.50 0.24  0.112 0.007 5.25 0.17  -5.52 0.20 4.80 0.16  7.04 0.16 1.77 0.12 1.99 0.10 4.71 0.11 2.89 0.11 2.81 0.11 
Perseus   12206  49.30672 41.43551 1 1.00 15.21  0.757 0.01662 1.933 0.024  79.6 70 1.49 0.21  0.220 0.009 21.21 0.37 2.152 0.006  -1.17 0.15  0.063 0.005 5.29 0.12  -5.04 0.13 4.37 0.16  6.91 0.18 1.90 0.07 2.18 0.05 4.00 0.07 2.79 0.08 2.85 0.09 
Perseus   12208  49.32195 41.38542 1 1.00 14.25  0.847 0.01928 2.306 0.015  23.4  0 1.40 1.01  0.238 0.021 18.70 1.09 1.760 0.012  -2.07 0.65  0.132 0.018 5.17 0.46  -5.24 0.53 5.01 0.48  7.50 0.41 1.78 0.29 2.04 0.24 4.99 0.25 3.08 0.26 3.29 0.27 
Perseus   12219  49.36344 41.40519 1 0.19 13.45  0.774 0.01910 2.319 0.009  31.3  0 1.55 0.82  0.198 0.016 19.31 0.89 1.753 0.010  -0.61 0.53  0.089 0.015 5.06 0.38  -4.59 0.45 4.05 0.42  7.14 0.37 1.56 0.21 1.76 0.17 4.02 0.18 3.01 0.20 2.70 0.20 
Perseus   12221  49.37144 41.37551 1 0.94 14.47  0.732 0.02188 2.106 0.018  26.3  0 1.92 0.72  0.131 0.015 19.71 0.86 1.850 0.010   0.85 0.49  0.038 0.014 4.80 0.38  -3.61 0.44 2.49 0.40  5.58 0.36 1.91 0.24 2.24 0.20 3.14 0.22 2.10 0.23 2.13 0.23 
Perseus   12222  49.36628 41.61301 1 1.00 14.49  0.921 0.02041 2.315 0.014  27.0  0 1.65 0.56  0.237 0.011 19.31 0.60 1.970 0.007  -2.41 0.36  0.156 0.010 5.14 0.25  -5.52 0.30 3.95 0.27  7.35 0.23 1.58 0.24 1.89 0.20 4.83 0.22 2.74 0.22 2.75 0.23 
Perseus   12223  49.36613 41.48808 1 0.60 14.60  0.801 0.01671 1.992 0.034  86.9  0 1.13 0.67  0.186 0.014 17.64 0.68 2.174 0.010  -1.71 0.33  0.088 0.009 4.93 0.23  -4.81 0.24 3.91 0.24  6.00 0.19 1.40 0.17 1.69 0.13 3.92 0.12 2.54 0.12 2.71 0.12 
Perseus   12236  49.38700 41.29699 1 0.71 15.17  0.772 0.01942 2.026 0.012  70.2 70 1.95 0.24  0.235 0.010 23.05 0.43 2.231 0.007  -0.50 0.18  0.066 0.005 5.11 0.14  -5.05 0.16 5.19 0.18  7.05 0.20 1.97 0.08 2.16 0.05 4.13 0.08 2.79 0.09 2.84 0.11 
Perseus   12243  49.43002 42.38508 1 0.27 14.44  0.784 0.01603 2.082 0.014  76.1 70 0.88 0.18  0.163 0.007 19.04 0.32 1.960 0.005  -0.79 0.14  0.073 0.004 4.62 0.12  -4.68 0.13 4.45 0.17  7.13 0.20 1.44 0.08 1.76 0.06 4.09 0.08 2.82 0.09 2.97 0.11 
Perseus   12253  49.46002 41.96759 1 0.01 14.46  0.808 0.01258 1.970 0.012  72.5 70 2.15 0.21  0.181 0.009 20.81 0.37 2.068 0.006  -1.33 0.16  0.077 0.005 4.90 0.14  -5.34 0.15 4.34 0.18  5.74 0.22 1.88 0.09 2.01 0.06 3.52 0.09 2.73 0.10 2.94 0.12 
Perseus   12254  49.46284 41.45082 1 0.87 14.12  0.811 0.01456 2.348 0.008 138.5  0 1.58 0.10  0.235 0.010 20.43 0.49 2.149 0.012  -1.69 0.27  0.118 0.007 5.02 0.20  -5.31 0.21 4.23 0.18  6.09 0.17 1.74 0.12 1.97 0.10 4.48 0.12 2.88 0.11 2.64 0.13 
Perseus   12263  49.48986 41.49731 1 0.54 15.12  0.761 0.01639 1.957 0.015  79.2 70 1.58 0.25  0.223 0.010 22.18 0.42 2.171 0.007  -1.35 0.17  0.061 0.005 5.17 0.14  -5.33 0.15 3.82 0.18  5.51 0.20 1.83 0.08 2.08 0.05 4.20 0.07 2.53 0.08 2.71 0.10 
Perseus   12267  49.49171 41.90050 1 0.45 15.38  0.760 0.02679 2.032 0.011  68.7  0 1.77 0.21  0.193 0.009 21.46 0.37 2.048 0.006  -1.12 0.17  0.048 0.005 5.78 0.14  -5.11 0.16 3.61 0.20  5.29 0.23 1.96 0.09 2.29 0.06 3.58 0.09 2.97 0.10 2.89 0.13 
Perseus   12268  49.47923 40.92621 4 0.00 15.22  0.690 0.01738 1.830 0.028  47.8 71 3.71 0.27  0.027 0.013 16.12 0.60 1.746 0.007   5.01 0.22  0.006 0.000 1.68 0.24   2.53 0.20 2.01 0.30  2.73 0.34 2.63 0.14 2.73 0.09 2.55 0.13 2.08 0.14 1.97 0.17 
Perseus   12270  49.49816 41.52037 1 0.85 14.00  0.809 0.01105 2.130 0.008 118.8 70 1.46 0.13  0.249 0.007 21.49 0.22              -1.84 0.10  0.091 0.003 5.26 0.08  -6.40 0.09 4.59 0.11  5.91 0.13 1.87 0.05 2.14 0.03 4.22 0.05 2.70 0.06 2.80 0.07 
Perseus   12279  49.53503 41.75435 1 0.34 13.94  0.867 0.01650 2.341 0.007 117.5  0 0.56 0.12  0.202 0.009 20.55 0.45 2.007 0.006  -1.66 0.27  0.127 0.008 5.22 0.20  -5.47 0.22 4.45 0.20  7.19 0.18 1.38 0.13 1.67 0.10 4.80 0.10 2.88 0.11 2.62 0.12 
Perseus   12288  49.56855 41.73490 1 0.76 14.64  0.858 0.02200 2.335 0.009  30.2  0            0.288 0.022 20.60 1.13 2.182 0.014  -1.79 0.60  0.067 0.017 5.35 0.44  -5.73 0.49 5.51 0.43  5.23 0.36 1.71 0.22 1.97 0.18 4.67 0.19 2.97 0.21 2.27 0.22 
Perseus   12290  49.57500 41.67533 2 0.00 15.17  0.673 0.02879 1.669 0.033  58.1 11 2.32 0.20  0.076 0.009 14.31 0.46 1.612 0.005   1.55 0.19  0.014 0.000 2.68 0.18  -1.11 0.18 3.23 0.24  4.63 0.28 1.01 0.11 1.13 0.07 2.98 0.11 2.60 0.11 2.47 0.14 
Perseus   12292  49.57887 41.46937 1 0.42 15.44  0.766 0.01605 2.146 0.008 116.0 70 1.74 0.15  0.206 0.006 21.73 0.25              -1.94 0.11  0.080 0.003 5.75 0.09  -6.13 0.10 4.10 0.12  5.48 0.14 1.84 0.12 2.11 0.10 4.35 0.11 2.73 0.11 2.68 0.11 
Perseus   12295  49.59375 41.40978 1 0.16 14.02  0.812 0.02151 2.298 0.006 106.8  0 1.81 0.34  0.241 0.009 20.77 0.42 2.054 0.006  -1.86 0.26  0.124 0.007 5.07 0.18  -5.59 0.21 4.75 0.19  7.36 0.17 1.48 0.11 1.76 0.09 4.38 0.11 2.94 0.12 3.01 0.12 
Perseus   12306  49.63196 41.27406 1 1.00 15.24  0.774 0.01841 1.914 0.023  58.6 70 2.05 0.26  0.198 0.011 18.48 0.47 2.014 0.007  -0.24 0.20  0.065 0.006 4.48 0.17  -3.66 0.17 4.48 0.22  7.67 0.25 2.29 0.10 2.42 0.07 4.06 0.10 2.72 0.11 3.17 0.13 
Perseus   12316  49.64973 41.47721 1 1.00 14.71  0.873 0.01090 2.084 0.013  29.7  0 1.48 0.87  0.178 0.018 21.09 0.85 2.216 0.011   0.63 0.48  0.069 0.013 4.28 0.35  -3.59 0.40 4.90 0.34  7.70 0.29                     3.77 0.18 3.05 0.19 2.65 0.18 
Perseus   12319  49.66215 41.66894 1 0.52 15.40  0.784 0.01433 2.061 0.013  82.4 70 1.35 0.21  0.223 0.008 20.57 0.35 2.055 0.005  -1.33 0.15  0.101 0.005 5.60 0.13  -5.94 0.14 3.94 0.17  5.54 0.19 1.63 0.08 1.86 0.05 4.21 0.08 2.51 0.08 2.48 0.10 
Perseus   12320  49.66377 41.99711 3 0.79 15.55  0.758 0.02714 1.931 0.017  85.8  0 1.62 0.18  0.193 0.007 22.01 0.32 2.064 0.005  -1.21 0.14  0.047 0.004 5.16 0.12  -4.65 0.13 4.15 0.16  6.02 0.18 2.11 0.07 2.37 0.05 3.47 0.07 2.78 0.08 2.58 0.10 
Perseus   12331  49.68628 41.46749 1 1.00 14.97  1.800 0.01760 2.289 0.012 131.6 70 0.35 0.10  0.247 0.004 16.35 0.16 2.260 0.003  -1.61 0.07  0.151 0.002 4.66 0.06  -5.07 0.07 3.94 0.09  7.04 0.11 1.44 0.05 1.64 0.03 4.77 0.05 2.42 0.05 2.43 0.07 
Perseus   12332  49.68817 41.48876 4 0.42 14.35  0.496 0.01073 1.883 0.017  89.9 70 5.28 0.10  0.080 0.007 16.63 0.24               6.06 0.09 -0.003 0.000 1.27 0.10   3.05 0.09 2.13 0.14  3.19 0.17 4.90 0.06 4.78 0.04 2.20 0.07 2.06 0.07 1.95 0.09 
Perseus   12336  49.69748 41.42837 1 0.89 15.20  0.757 0.02002 1.985 0.016  60.6  0 1.47 0.29  0.205 0.012 20.45 0.52 2.108 0.008  -1.24 0.21  0.082 0.006 5.51 0.17  -5.49 0.18 5.03 0.22  7.06 0.24 1.84 0.09 2.11 0.06 4.28 0.09 3.03 0.09 3.16 0.11 
Perseus   12338  49.68123 41.07250 1 0.77 14.34  0.821 0.01888 2.308 0.006  76.7 70 1.83 0.19  0.212 0.008 20.05 0.33 2.024 0.005  -0.23 0.15  0.106 0.005 4.43 0.13  -4.04 0.13 4.30 0.17  6.89 0.20 1.60 0.15 1.85 0.12 4.44 0.13 2.92 0.13 3.05 0.15 
Perseus   12343  49.72230 40.59574 4 0.00 14.45  0.730 0.02061 1.944 0.024  43.4 11 1.91 0.27  0.060 0.011 13.35 0.59 1.581 0.006   1.93 0.23  0.008 0.000 2.45 0.23  -2.50 0.22 2.86 0.30  4.12 0.35                     2.88 0.13 1.79 0.14 2.18 0.18 
Perseus   12349  49.74277 41.70238 1 0.67 14.44  0.781 0.01399 2.248 0.010  97.5  0 0.82 0.47  0.231 0.009 22.02 0.41 2.145 0.006  -1.83 0.24  0.114 0.006 5.45 0.16  -6.25 0.20 4.57 0.17  6.14 0.16 1.62 0.13 1.87 0.10 4.57 0.11 2.84 0.11 2.58 0.11 
Perseus   12350  49.74211 41.47012 1 1.00 13.39  0.899 0.01640 2.539 0.007  42.2  0            0.269 0.018 21.46 0.89 2.057 0.011  -0.71 0.51  0.166 0.015 5.13 0.37  -7.26 0.42 5.97 0.41  9.68 0.34 1.21 0.16 1.53 0.14 5.43 0.15 3.10 0.16 2.93 0.19 
Perseus   12353  49.76005 41.55023 1 0.26 15.27  0.723 0.01412 1.934 0.016  62.2 70 0.81 0.30  0.177 0.012 20.58 0.53 2.048 0.008  -1.72 0.22  0.043 0.006 5.34 0.18  -5.35 0.19 4.03 0.23  5.21 0.25 2.02 0.10 2.23 0.07 3.80 0.10 2.60 0.10 2.77 0.12 
Perseus   12355  49.76461 41.97414 1 1.00 15.32  0.781 0.01531 2.195 0.011  91.3 70 1.46 0.18  0.263 0.008 21.39 0.31 2.146 0.005  -1.71 0.14  0.120 0.004 5.53 0.11  -5.68 0.13 3.93 0.15  6.48 0.17 1.50 0.07 1.75 0.05 4.67 0.07 2.87 0.07 2.57 0.09 
Perseus   12367  49.79704 41.35320 1 0.89 14.14  0.850 0.01987 2.474 0.008  94.3  0 1.73 0.36  0.328 0.010 21.40 0.44 2.344 0.006  -2.47 0.25  0.172 0.007 5.93 0.16  -6.04 0.20 5.46 0.19  9.59 0.16 1.45 0.12 1.67 0.10 5.19 0.12 2.88 0.12 2.93 0.13 
Perseus   12378  49.82398 41.64435 1 1.00 14.52  0.809 0.02061 2.330 0.007 116.3  0 1.76 0.33  0.286 0.009 21.69 0.42 2.200 0.006  -1.92 0.25  0.128 0.007 5.34 0.18  -5.45 0.20 4.49 0.19  7.31 0.17 1.50 0.12 1.80 0.10 4.57 0.10 2.84 0.11 2.80 0.11 
Perseus   12381  49.81077 41.14147 2 0.86 14.17  0.777 0.02670 2.255 0.016  27.6  1 1.57 0.76  0.261 0.015 22.28 0.80 1.930 0.009  -2.27 0.47  0.116 0.013 5.73 0.34  -6.35 0.40 4.34 0.36  5.67 0.34 0.39 0.24 0.49 0.21 4.37 0.21 2.84 0.22 2.63 0.22 
Perseus   12384  49.83867 41.49073 1 0.61 12.90  0.846 0.01256 2.399 0.010  25.5  0 0.67 0.81  0.287 0.016 22.39 0.75 1.991 0.010  -2.31 0.47  0.175 0.013 5.36 0.33  -6.77 0.38 5.58 0.36  9.09 0.30                     4.81 0.23 3.01 0.24 2.79 0.26 
Perseus   12386  49.84333 41.42934 1 0.99 14.73  0.850 0.01812 2.383 0.007 109.9  0 0.52 0.56  0.317 0.007 21.18 0.30 2.239 0.004  -2.13 0.17  0.184 0.005 5.28 0.12  -6.09 0.14 5.17 0.13  8.65 0.12 1.44 0.12 1.72 0.10 5.13 0.10 2.92 0.11 2.92 0.11 
Perseus   12396  49.86143 41.54050 1 0.95 13.41  0.782 0.01784 2.273 0.008 170.7  0 1.42 0.27  0.276 0.007 21.25 0.33 2.196 0.004  -1.52 0.19  0.109 0.005 5.56 0.13  -6.03 0.16 4.99 0.14  7.68 0.13 1.95 0.10 2.20 0.08 4.31 0.09 3.04 0.10 2.93 0.10 
Perseus   12397  49.86406 41.63527 4 0.05 14.36  0.743 0.02587 2.012 0.009  80.2 10 1.23 0.23  0.178 0.009 20.11 0.42 2.132 0.006  -0.76 0.17  0.039 0.005 5.06 0.14  -5.20 0.15 4.41 0.18  5.59 0.20 0.72 0.08 1.07 0.05 3.75 0.08 3.05 0.08 2.78 0.10 
Perseus   12405  49.89264 41.58054 1 0.24 13.89  0.844 0.01497 2.327 0.006 140.1  0 1.08 0.10  0.204 0.009 19.76 0.45 2.086 0.006  -1.82 0.26  0.127 0.007 5.12 0.18  -5.54 0.21 4.30 0.19  6.78 0.16 1.31 0.13 1.59 0.10 4.72 0.10 2.90 0.10 2.80 0.11 
Perseus   12408  49.89966 41.15115 1 0.88 14.79  0.785 0.01988 2.190 0.010  82.7  0 1.77 0.18  0.228 0.007 21.60 0.32 2.124 0.005  -1.29 0.14  0.077 0.004 5.12 0.12  -4.92 0.13 4.66 0.15  6.28 0.17 1.88 0.07 2.01 0.05 4.44 0.07 2.74 0.07 2.78 0.09 
Perseus   12409  49.90528 41.48598 1 1.00 15.24  0.828 0.02218 2.236 0.009  82.9  0 0.92 0.40  0.311 0.009 20.24 0.42 2.173 0.006  -2.16 0.24  0.164 0.007 6.11 0.15  -6.43 0.20 4.38 0.20  7.67 0.17 1.55 0.11 1.85 0.09 4.91 0.10 2.84 0.10 2.67 0.11 
Perseus   12411  49.91749 41.32920 1 1.00 15.05  0.824 0.02041 2.278 0.007 126.5  0 1.19 0.52  0.288 0.010 20.06 0.47 2.162 0.006  -1.43 0.25  0.121 0.007 5.55 0.17  -6.05 0.21 5.07 0.18  7.86 0.17 1.85 0.12 2.12 0.10 4.50 0.11 2.90 0.12 2.94 0.12 
Perseus   12413  49.91896 41.54864 1 0.77 14.15  0.797 0.02138 2.303 0.008 131.2  0 1.60 0.29  0.277 0.007 21.97 0.36 2.103 0.005  -2.21 0.21  0.125 0.006 5.54 0.15  -6.34 0.18 5.50 0.17  8.30 0.16 1.82 0.11 2.25 0.08 4.67 0.09 3.32 0.09 3.26 0.09 
Perseus   12417  49.90612 41.63288 1 0.80 15.03  0.770 0.02857 2.087 0.008 127.1  0 1.63 0.35  0.206 0.007 21.71 0.38 2.127 0.005  -0.93 0.21  0.048 0.006 5.51 0.15  -5.36 0.18 4.99 0.15  6.08 0.16 2.06 0.13 2.39 0.10 3.60 0.12 3.29 0.11 3.09 0.11 
Perseus   12428  49.93561 41.27808 1 0.75 14.39  0.804 0.01834 2.305 0.006  95.8  0 1.60 0.39  0.253 0.009 20.83 0.41 2.156 0.006  -0.88 0.24  0.125 0.007 5.19 0.16  -5.53 0.20 5.19 0.18  7.32 0.16 1.77 0.12 2.00 0.10 4.55 0.10 3.07 0.11 2.88 0.12 
Perseus   12430  49.94913 41.59634 1 1.00 14.47  0.862 0.02483 2.382 0.009 115.5  0 0.66 0.44  0.272 0.008 22.47 0.40 2.104 0.005  -2.22 0.24  0.121 0.007 5.80 0.18  -6.27 0.20 4.87 0.20  7.19 0.17 1.64 0.13 1.90 0.11 4.87 0.12 3.08 0.13 2.78 0.14 
Perseus   12434  49.96450 41.57358 1 0.00 14.99  0.855 0.01681 2.537 0.007  36.9  0            0.270 0.023 21.36 1.06 2.205 0.014  -2.81 0.61  0.215 0.018 4.43 0.43  -5.86 0.47 5.08 0.47  8.95 0.36 1.46 0.18 1.84 0.15 5.06 0.18 3.27 0.19 2.83 0.22 
Perseus   12437  49.97079 41.30246 1 0.77 14.05  0.746 0.01208 2.199 0.015  26.9  0 2.13 0.75  0.258 0.016 20.67 0.78 1.916 0.010  -1.43 0.47  0.069 0.013 5.34 0.34  -5.98 0.41 5.20 0.36  7.20 0.32                     4.29 0.21 3.28 0.21 2.37 0.21 
Perseus   12438  49.97553 41.56341 1 0.31 13.13  0.810 0.02014 2.431 0.013  30.7  0 1.09 0.96  0.329 0.018 19.15 0.89 1.995 0.010  -1.51 0.51  0.155 0.014 6.12 0.37  -5.73 0.41 5.49 0.39  7.64 0.33 1.86 0.21 2.23 0.18 4.59 0.20 3.09 0.21 2.69 0.23 
Perseus   12441  49.98145 41.52312 1 0.98 14.97  0.863 0.01773 2.133 0.014  25.8  0            0.180 0.022 16.73 1.13 2.054 0.014  -0.50 0.63  0.132 0.018 5.78 0.44  -6.06 0.53 5.30 0.43  7.98 0.38 1.44 0.25 1.77 0.20 4.45 0.21 2.59 0.22 2.74 0.21 
Perseus   12448  49.99606 41.47960 1 0.46 14.17  0.792 0.02401 2.169 0.015  29.6  0 1.14 0.68  0.178 0.013 11.66 0.77 1.814 0.008  -1.51 0.44  0.063 0.012 4.03 0.32  -3.93 0.36 3.46 0.33  5.01 0.31 1.93 0.22 2.06 0.18 3.37 0.19 2.32 0.20 2.34 0.20 
Perseus   12451  50.00365 41.55378 1 0.93 14.71  0.791 0.01755 2.333 0.012  97.4 70 0.73 0.12  0.258 0.005 21.35 0.20 2.152 0.003  -1.96 0.10  0.128 0.003 5.46 0.09  -5.68 0.10 4.50 0.13  6.36 0.16 1.66 0.07 1.93 0.04 4.53 0.07 2.80 0.08 2.62 0.09 
Perseus   12452  50.00682 41.25115 1 0.89 13.58  0.818 0.01464 2.322 0.010  98.9  0 0.76 0.17  0.255 0.010 20.62 0.50 2.150 0.006  -2.17 0.28  0.142 0.008 4.94 0.23  -6.20 0.23 4.31 0.23  7.91 0.19 1.75 0.12 1.99 0.10 4.73 0.11 3.04 0.11 2.82 0.12 
Perseus   12456  50.02163 40.90624 4 0.86 14.45  0.592 0.01395 2.000 0.018  95.2 70 3.79 0.09  0.093 0.004 17.90 0.21 1.743 0.002   3.64 0.08  0.002 0.000 2.97 0.09   0.04 0.08 2.89 0.12  4.91 0.15 3.41 0.06 3.45 0.04 2.84 0.06 2.38 0.07 2.24 0.08 
Perseus   12458  50.02549 41.63004 1 0.69 13.91  0.875 0.01405 2.425 0.007 104.0  0 0.68 0.13  0.256 0.011 21.49 0.49 2.302 0.007  -2.33 0.28  0.174 0.008 5.68 0.19  -6.67 0.22 4.66 0.20  8.28 0.17 1.43 0.10 1.70 0.08 5.13 0.10 2.97 0.11 3.10 0.11 
Perseus   12459  50.03013 41.83281 1 0.70 14.47  0.781 0.01406 1.929 0.013  74.1 70 1.85 0.24  0.174 0.010 21.43 0.42 2.076 0.007  -0.74 0.18  0.067 0.005 5.14 0.15  -5.65 0.16 4.26 0.19  6.32 0.21 2.01 0.09 2.21 0.06 4.08 0.08 2.67 0.09 3.04 0.10 
Perseus   12471  50.05044 41.36699 1 0.95 13.13  0.775 0.00727 2.314 0.009  32.5  0 0.70 0.97  0.189 0.019 18.56 0.93 2.074 0.012  -1.13 0.52  0.073 0.014 6.00 0.37  -6.77 0.44 4.01 0.38  6.43 0.32                     4.19 0.17 2.70 0.18 2.64 0.18 
Perseus   12474  50.05528 41.28687 0 0.11 15.71  0.572 0.02365 1.681 0.020  79.9  0 3.53 0.12  0.056 0.006 17.23 0.28 1.684 0.003   3.69 0.11  0.011 0.000 2.57 0.11   1.14 0.11 2.63 0.15  3.40 0.18 3.70 0.07 3.71 0.04 2.00 0.07 2.16 0.08 1.89 0.10 
Perseus   12478  50.06468 41.39865 1 0.96 13.99  0.845 0.02240 2.380 0.010 108.8  0 2.35 0.30  0.266 0.008 20.96 0.37 2.122 0.005  -1.34 0.22  0.142 0.006 4.86 0.15  -4.94 0.18 5.21 0.16  7.93 0.15 1.82 0.12 2.18 0.10 4.62 0.12 2.89 0.12 2.87 0.13 
Perseus   12485  50.07245 41.34893 3 0.67 15.53  0.806 0.01717 2.176 0.009 103.0 70 1.15 0.16  0.254 0.006 21.39 0.26 2.129 0.004  -1.37 0.11  0.104 0.003 5.52 0.09  -5.28 0.10 4.11 0.12  6.09 0.14 1.73 0.06 1.95 0.04 4.42 0.05 2.56 0.06 2.50 0.07 
Perseus   12490  50.09192 41.64092 4 0.04 14.67  0.284 0.01291 2.076 0.036  48.4 71 1.94 0.14 -0.015 0.000  4.69 0.38               2.58 0.16  0.001 0.000 0.87 0.18  -3.15 0.18 0.99 0.26  0.42 0.33                     1.06 0.14 0.71 0.16 0.84 0.19 
Perseus   12494  50.10467 42.54711 1 0.84 14.10  0.852 0.01325 2.261 0.011  86.1 70 1.54 0.17  0.262 0.007 22.25 0.27 2.180 0.005  -2.51 0.13  0.147 0.004 5.61 0.11  -6.47 0.13 4.33 0.15  7.59 0.18 1.52 0.08 1.82 0.05 4.75 0.08 2.89 0.08 2.86 0.10 
Perseus   12497  50.08734 41.37374 4 1.00 15.35  0.841 0.02366 2.185 0.008  98.1  0 1.14 0.16  0.221 0.006 21.08 0.28 2.107 0.004  -2.52 0.12  0.105 0.004 5.40 0.10  -5.33 0.11 4.43 0.13  6.07 0.14 1.82 0.06 2.04 0.04 4.25 0.06 2.61 0.06 2.51 0.08 
Perseus   12505  50.11923 41.48884 1 0.87 15.11  0.826 0.01806 2.216 0.007  81.0  0 0.93 0.19  0.199 0.011 20.64 0.54 2.198 0.007  -1.44 0.28  0.097 0.008 5.74 0.19  -5.98 0.24 4.40 0.22  6.71 0.19 1.54 0.12 1.90 0.10 4.67 0.11 2.63 0.12 2.55 0.13 
Perseus   12507  50.12230 41.51457 1 1.00 15.21  0.767 0.02273 1.738 0.029  69.1  0 1.71 0.24  0.210 0.010 19.28 0.45 2.032 0.006  -0.57 0.19  0.066 0.006 4.83 0.16  -4.45 0.17 4.44 0.20  6.42 0.22 2.11 0.09 2.30 0.06 3.64 0.09 2.92 0.09 2.93 0.11 
Perseus   12511  50.12878 41.50896 1 0.47 14.56  0.790 0.01509 2.249 0.014  28.9  0            0.141 0.021 17.49 1.07 2.284 0.013  -1.55 0.57  0.064 0.016 6.20 0.40  -6.22 0.47 3.94 0.41  6.49 0.33 1.83 0.23 2.07 0.19 4.66 0.19 2.90 0.20 2.89 0.21 
Perseus   12513  50.13367 41.75847 1 0.70 15.26  0.794 0.01686 2.144 0.011  72.2 70 1.02 0.22  0.210 0.009 21.93 0.36 2.155 0.006  -1.58 0.16  0.097 0.005 5.63 0.13  -5.84 0.15 4.61 0.18  6.32 0.21 1.60 0.09 1.78 0.06 4.80 0.09 2.61 0.09 2.83 0.12 
Perseus   12519  50.13747 41.57412 1 0.96 15.14  0.850 0.01053 2.340 0.009 114.0 70 1.36 0.12              21.56 0.20              -2.15 0.10  0.144 0.003 5.54 0.08  -6.43 0.09 4.69 0.11  6.30 0.14 1.51 0.06 1.82 0.04 4.53 0.06 2.57 0.06 2.53 0.08 
Perseus   12528  50.17577 41.40398 1 0.99 15.24  0.898 0.01249 2.137 0.011  72.8 70 0.96 0.27  0.240 0.011 22.53 0.43              -2.06 0.18  0.115 0.005 5.66 0.14  -6.59 0.16 4.62 0.18  7.28 0.19 1.60 0.08 1.93 0.05 4.77 0.07 2.81 0.08 3.06 0.10 
Perseus   12537  50.19164 41.73494 4 0.65 15.37  0.773 0.01781 2.026 0.012  65.2 70 1.74 0.23  0.148 0.009 20.80 0.42 2.043 0.006  -1.81 0.18  0.060 0.006 4.60 0.16  -4.97 0.17 5.07 0.20  5.98 0.24 2.21 0.10 2.27 0.06 3.76 0.10 3.16 0.10 3.10 0.13 
Perseus   12544  50.20548 41.37068 1 0.99 14.50  0.881 0.01643 2.244 0.007 127.7  0 0.88 0.11  0.224 0.010 20.52 0.46 2.173 0.006  -1.08 0.27  0.126 0.007 4.85 0.20  -5.25 0.21 4.42 0.18  7.01 0.16 1.57 0.12 2.03 0.09 4.51 0.11 2.80 0.11 2.24 0.12 
Perseus   12546  50.21127 41.60042 1 1.00 14.23  0.838 0.01759 2.393 0.006 122.6  0 1.01 0.46  0.282 0.008 20.43 0.38 2.201 0.005  -1.86 0.21  0.163 0.006 5.29 0.15  -5.54 0.17 4.95 0.16  8.70 0.14 1.68 0.12 1.87 0.11 4.93 0.12 3.14 0.12 2.75 0.13 
Perseus   12556  50.24089 41.50635 1 0.83 14.61  0.928 0.01662 2.420 0.012  90.1 70 0.64 0.15  0.293 0.006 20.85 0.23 2.287 0.004  -2.06 0.11  0.186 0.003 5.40 0.09  -5.86 0.11 4.51 0.14  8.52 0.16 1.39 0.07 1.65 0.05 5.11 0.07 2.94 0.08 2.73 0.09 
Perseus   12558  50.24129 41.89385 1 1.00 14.22  0.916 0.01470 2.365 0.009 121.6 70 1.08 0.11  0.237 0.005 20.27 0.20 2.157 0.003  -1.90 0.09  0.158 0.003 5.08 0.08  -5.76 0.09 4.37 0.11  8.16 0.13 1.16 0.13 1.47 0.10 5.19 0.09 3.08 0.09 3.01 0.10 
Perseus   12561  50.25560 40.79778 1 0.89 14.37  0.825 0.02032 2.204 0.011  67.3  0 1.42 0.21  0.224 0.008 21.61 0.35 2.166 0.006  -1.31 0.16  0.094 0.005 5.07 0.13  -5.10 0.14 5.30 0.17  7.39 0.21 1.94 0.09 2.11 0.06 4.28 0.08 3.18 0.09 3.03 0.11 
Perseus   12562  50.25172 41.56246 1 0.74 14.61  0.832 0.01565 2.418 0.006 123.6  0 0.84 0.10  0.257 0.010 20.48 0.45 2.230 0.006  -1.82 0.24  0.149 0.007 5.54 0.17  -6.34 0.20 4.56 0.17  8.08 0.15 1.60 0.11 1.87 0.09 4.99 0.10 2.89 0.11 2.86 0.12 
Perseus   12565  50.25928 41.40948 1 0.80 14.86  0.820 0.01663 2.200 0.011 107.7  0 0.95 0.47  0.229 0.009 21.28 0.42 2.088 0.006  -1.20 0.24  0.120 0.007 4.96 0.18  -5.22 0.20 4.36 0.18  7.55 0.16 1.61 0.13 1.86 0.10 4.64 0.11 3.09 0.10 2.99 0.10 
Perseus   12576  50.33313 41.92898 1 1.00 14.74  0.629 0.00987 1.938 0.025  91.5 70 2.96 0.13              19.88 0.27               1.28 0.12  0.019 0.004 4.64 0.10  -3.09 0.11 3.82 0.14  4.76 0.17 2.79 0.07 2.95 0.04 2.85 0.07 2.40 0.08 2.54 0.09 
Perseus   12578  50.33296 41.93186 4 0.68 14.36  0.541 0.00990 2.096 0.019  89.3 71 3.89 0.07              10.13 0.20               4.86 0.08 -0.004 0.000 0.40 0.10   2.23 0.09 1.34 0.14  1.79 0.18                     1.68 0.08 1.39 0.08 1.60 0.10 
Perseus   12580  50.33684 41.46006 1 0.56 14.24  0.843 0.01530 2.383 0.007 108.6  0 0.30 0.13  0.254 0.009 21.02 0.44 2.108 0.006  -2.02 0.26  0.161 0.007 5.16 0.19  -6.30 0.21 5.03 0.18  7.86 0.19 1.49 0.11 1.78 0.09 4.95 0.09 2.87 0.10 3.07 0.10 
Perseus   12588  50.37003 41.53695 1 1.00 14.83  0.846 0.01999 2.278 0.012  28.8  0            0.258 0.019 20.52 0.92 2.175 0.012  -1.92 0.52  0.107 0.014 5.81 0.36  -6.09 0.42 5.00 0.36  7.64 0.31 1.88 0.22 2.17 0.18 4.63 0.20 3.33 0.21 3.19 0.21 
Perseus   12596  50.39252 41.50616 1 0.22 14.56  0.895 0.02403 2.142 0.011  90.5 70 2.00 0.16  0.192 0.007 20.33 0.31 2.077 0.005   0.05 0.13  0.051 0.004 4.68 0.11  -3.79 0.12 4.44 0.15  6.55 0.17 2.16 0.07 2.33 0.05 3.71 0.07 3.06 0.07 3.06 0.09 
Perseus   12597  50.40194 41.39281 1 0.99 13.78  0.864 0.01374 2.328 0.013  27.7  0            0.285 0.036 20.63 1.58 2.269 0.021  -1.14 0.91  0.138 0.025 5.74 0.60  -6.16 0.70 4.97 0.63  7.95 0.51 1.12 0.23 1.46 0.20 4.71 0.21 2.84 0.22 2.32 0.22 
Perseus   12600  50.41658 41.36057 2 1.00 13.50  0.885 0.02189 2.452 0.018  24.9 11 2.07 0.63  0.188 0.012 17.27 0.68 1.881 0.008  -0.00 0.39  0.054 0.011 4.23 0.30  -3.69 0.33 4.70 0.34  7.02 0.28 0.79 0.28 0.90 0.23 3.99 0.25 2.77 0.27 3.16 0.29 
Perseus   12622  50.51208 40.86392 1 0.95 13.61  0.903 0.02142 2.544 0.004  39.6 70                                                                                                                   1.54 0.17 1.85 0.14 5.48 0.17 3.35 0.18 3.32 0.22 
Perseus   12624  50.52096 42.17514 4 0.00 14.73  0.485 0.01835 1.712 0.026  48.9 71 3.66 0.20  0.046 0.009 13.77 0.49 1.503 0.005   3.90 0.19  0.006 0.000 1.80 0.21   1.35 0.19 2.19 0.28  3.69 0.33 2.02 0.14 1.95 0.09 2.22 0.14 2.39 0.14 1.94 0.18 
Perseus   12627  50.54842 40.72679 4 0.62 13.98  0.743 0.01585 2.057 0.009  82.2 70 2.61 0.17  0.187 0.008 21.12 0.33 1.958 0.005   0.51 0.15  0.050 0.005 4.52 0.13  -3.19 0.14 3.84 0.18  5.27 0.21 2.72 0.11 2.83 0.09 3.17 0.10 2.80 0.11 2.60 0.11 
Perseus   12635  50.58023 41.44541 3 0.71 15.58  0.797 0.02054 2.001 0.016  50.2  0 0.73 0.36  0.187 0.014 21.23 0.58 2.168 0.010  -1.89 0.24  0.097 0.007 5.62 0.20  -5.23 0.21 4.61 0.25  6.45 0.28 2.12 0.11 2.22 0.07 4.40 0.11 2.70 0.12 2.68 0.14 
Perseus   12640  50.60190 41.47985 1 1.00 14.43  0.783 0.01821 2.252 0.014  31.2  0 1.54 0.80  0.226 0.015 22.13 0.78 2.025 0.010  -1.09 0.47  0.106 0.013 5.13 0.34  -4.84 0.39 4.93 0.34  7.19 0.29 1.85 0.21 2.02 0.17 3.93 0.18 3.08 0.19 2.78 0.19 
Perseus   12660  50.72446 42.55340 4 0.04 14.07  0.862 0.02199 2.114 0.008  93.6 70 1.65 0.17  0.171 0.007 20.65 0.32 2.030 0.005  -0.18 0.13  0.038 0.004 4.56 0.12  -3.88 0.12 4.52 0.15  5.91 0.17 1.80 0.07 2.09 0.04 3.80 0.06 2.75 0.07 2.83 0.08 
Perseus   12683  50.63064 40.81687 1 0.83 14.19  0.813 0.02116 2.294 0.011  94.7 70 1.32 0.16  0.249 0.006 21.51 0.28 2.186 0.004  -1.86 0.12  0.114 0.004 5.37 0.10  -5.45 0.11 4.96 0.14  6.84 0.15 1.73 0.06 2.00 0.04 4.55 0.06 2.76 0.07 2.65 0.09 
Perseus   12702  50.95352 40.55780 1 0.84 13.61  0.861 0.01774 2.270 0.011  80.6 70 1.35 0.19  0.222 0.008 19.18 0.33 2.057 0.005  -1.12 0.15  0.115 0.005 5.21 0.12  -5.52 0.14 4.97 0.17  6.92 0.20 1.35 0.11 1.56 0.09 4.17 0.11 2.99 0.11 2.75 0.12 
Perseus   12710  50.96820 42.30236 1 1.00 15.46  0.766 0.01872 1.930 0.014  40.2 70 2.29 0.47  0.221 0.021 22.47 0.80 2.197 0.014  -0.69 0.33  0.044 0.010 5.66 0.28  -5.54 0.30 4.17 0.36  5.59 0.39 2.48 0.16 2.66 0.10 3.23 0.15 2.87 0.15 2.88 0.19 
Perseus   12747  51.15195 40.69081 1 1.00 13.31  0.745 0.01256 2.258 0.007 105.2 70 1.86 0.14              20.92 0.25              -1.01 0.11  0.080 0.003 5.21 0.09  -5.53 0.10 4.38 0.13  5.51 0.15 2.37 0.06 2.56 0.04 3.74 0.08 2.92 0.08 2.73 0.09 
Perseus   12802  51.37310 41.24086 1 1.00 13.82  0.754 0.02065 2.361 0.011  99.3 70 1.43 0.15  0.253 0.006 20.90 0.25 2.214 0.004  -1.96 0.11  0.121 0.004 5.28 0.09  -5.63 0.11 4.90 0.13  7.87 0.15 1.57 0.06 1.85 0.04 4.70 0.06 2.86 0.07 2.79 0.08 
Perseus  213183  49.11266 41.18022 3 0.36 15.52  0.664 0.01497 1.874 0.019  35.6 70 1.18 0.53  0.123 0.021 21.75 0.99              -0.53 0.39  0.011 0.011 5.05 0.31  -5.62 0.34 3.39 0.42  2.68 0.43 2.25 0.16 2.51 0.10 3.23 0.16 2.78 0.16 2.57 0.19 
Perseus  213198  50.96030 40.58202 3 0.41 15.60  0.677 0.02094 1.906 0.015  52.8 70 2.17 0.33  0.182 0.014 18.85 0.63 1.987 0.009  -0.19 0.25  0.025 0.007 5.00 0.21  -3.33 0.22 4.26 0.26  5.81 0.28 2.33 0.11 2.45 0.07 3.09 0.11 2.49 0.11 2.37 0.14 
Perseus 2168429  48.85579 40.61499 1 0.49 15.15  0.750 0.02703 2.180 0.012  80.1  0 1.74 0.20  0.219 0.008 21.42 0.36 2.241 0.006  -0.95 0.14  0.066 0.004 6.05 0.12  -5.36 0.13 4.02 0.16  6.40 0.17 2.16 0.07 2.40 0.05 4.09 0.07 2.76 0.08 2.93 0.09 
Perseus 2169036  48.84766 40.65824 1 0.63 15.13  0.715 0.02717 2.117 0.013  72.5  0 1.70 0.18  0.183 0.007 19.44 0.34 2.056 0.005  -0.12 0.14  0.031 0.004 5.16 0.12  -4.29 0.14 4.37 0.17  6.68 0.20 2.59 0.08 2.78 0.05 3.40 0.09 2.56 0.09 2.66 0.12 
Perseus 2169978  50.39269 40.72239 1 1.00 14.96  0.753 0.01434 1.954 0.013  86.3 70 0.97 0.18  0.183 0.007 20.09 0.32 2.074 0.005  -0.88 0.14  0.068 0.004 5.09 0.11  -4.56 0.12 3.94 0.15  6.54 0.17 2.16 0.07 2.40 0.04 3.68 0.07 2.74 0.07 2.94 0.09 
Perseus 2170055  49.25102 40.72813 1 0.88 14.57  0.776 0.02735 2.239 0.011 100.6  0 1.54 0.14  0.257 0.005 21.62 0.24 2.213 0.004  -3.12 0.11  0.095 0.003 5.62 0.09  -5.85 0.10 5.13 0.12  7.54 0.14 2.23 0.06 2.51 0.04 4.04 0.06 3.28 0.06 3.14 0.08 
Perseus 2170466  48.94565 40.75719 1 1.00 14.73  0.796 0.01834 1.980 0.019  65.6 70 0.58 0.26  0.201 0.010 20.91 0.42 2.188 0.007  -0.41 0.18  0.073 0.005 4.60 0.15  -4.39 0.15 5.02 0.19  7.13 0.22 2.26 0.09 2.43 0.06 3.89 0.09 3.31 0.10 3.15 0.12 
Perseus 2171539  49.70585 40.82759 1 0.41 15.34  0.705 0.01977 1.806 0.024  43.5  0 2.93 0.34  0.111 0.015 21.42 0.73 1.892 0.009   0.25 0.28  0.032 0.009 5.12 0.24  -3.81 0.25 4.19 0.31  5.85 0.33 2.78 0.13 2.94 0.08 2.73 0.12 2.87 0.13 2.50 0.15 
Perseus 2172355  49.28123 40.88122 1 0.55 15.12  0.735 0.02193 1.986 0.009  74.1  0 2.01 0.16  0.171 0.007 19.80 0.30 2.021 0.004   0.07 0.13  0.029 0.004 4.36 0.12  -3.32 0.13 4.24 0.16  5.90 0.20 2.60 0.08 2.74 0.05 3.31 0.08 2.85 0.09 2.63 0.11 
Perseus 2172665  50.67519 40.90224 3 0.55 15.55  0.817 0.02004 2.120 0.011  59.2 70 1.94 0.32  0.211 0.014 22.15 0.57 2.208 0.010  -1.48 0.24  0.075 0.007 5.04 0.19  -5.47 0.21 5.35 0.24  6.82 0.25 1.74 0.10 1.94 0.07 4.40 0.10 2.93 0.10 2.62 0.12 
Perseus 2173485  50.26834 40.95472 3 0.28 15.75  0.736 0.01487 1.908 0.016  50.0 70 2.03 0.39  0.164 0.016 23.52 0.64 2.016 0.010  -1.14 0.28  0.070 0.008 5.22 0.22  -4.73 0.24 2.91 0.31  3.87 0.33 1.79 0.13 2.03 0.09 3.74 0.13 2.67 0.14 2.75 0.17 
Perseus 2174412  49.65364 41.01921 1 1.00 14.91  0.695 0.01539 1.720 0.022  44.7 70 1.75 0.40  0.155 0.016 19.78 0.68 2.043 0.011  -0.10 0.27  0.031 0.008 5.02 0.23  -4.56 0.25 3.98 0.31  5.70 0.34 1.97 0.14 2.28 0.09 3.43 0.14 2.72 0.14 3.09 0.18 
Perseus 2174899  50.62275 41.05045 4 0.62 15.36  0.844 0.01681 2.126 0.022  96.5 70           -0.009 0.000  0.78 0.25 1.748 0.002  -0.52 0.10  0.057 0.003 2.09 0.10  -2.89 0.10 2.56 0.13  3.28 0.17 0.92 0.07 1.03 0.05 3.01 0.07 1.63 0.08 1.73 0.10 
Perseus 2176360  49.77984 41.14263 4 0.00 15.12  0.521 0.02631 1.976 0.019  37.7 11 2.73 0.29  0.078 0.013 11.51 0.73 1.510 0.006   1.33 0.28  0.012 0.000 3.02 0.27  -1.73 0.26 1.65 0.37  2.36 0.40                     2.00 0.15 1.57 0.15 1.59 0.19 
Perseus 2177729  50.72094 41.23005 4 0.00 15.29  0.817 0.02300 1.770 0.027  44.8 11 2.79 0.37  0.034 0.012 17.13 0.62 1.756 0.010   1.46 0.24  0.010 0.000 2.98 0.29  -1.80 0.28 4.36 0.37  4.18 0.37 0.62 0.15 0.85 0.10 2.66 0.13 1.95 0.14 2.31 0.17 
Perseus 2177921  50.59049 41.24159 4 0.05 15.29  0.781 0.01279 1.762 0.026  29.0 70 2.51 0.62  0.097 0.027 19.93 1.15 1.879 0.016  -1.08 0.46  0.034 0.013 5.40 0.37  -3.85 0.39 2.70 0.48  5.82 0.48 2.47 0.19 2.45 0.12 3.51 0.19 2.92 0.19 2.19 0.24 
Perseus 2178136  49.21344 41.25577 4 0.02 15.50  0.684 0.01453 1.825 0.022  39.2 70 3.00 0.38  0.089 0.018 19.70 0.81               3.57 0.31  0.002 0.000 3.20 0.28  -0.74 0.27 2.68 0.36  4.70 0.38 3.50 0.15 3.43 0.09 2.92 0.14 2.21 0.15 2.69 0.18 
Perseus 2178528  51.15432 41.27934 1 1.00 15.25  0.797 0.01693 2.099 0.017  55.4 70 0.67 0.38  0.244 0.015 22.95 0.59 2.146 0.010  -0.88 0.24  0.077 0.007 5.87 0.20  -5.62 0.22 5.13 0.26  4.96 0.29 1.62 0.12 1.87 0.08 4.28 0.11 2.84 0.12 2.70 0.14 
Perseus 2178591  50.96226 41.28271 1 1.00 15.41  0.753 0.01692 2.097 0.015  71.7 70 1.81 0.25  0.204 0.010 21.24 0.44 2.160 0.007  -1.41 0.19  0.065 0.005 5.50 0.15  -5.68 0.17 4.49 0.20  6.18 0.21 1.88 0.08 2.12 0.05 4.13 0.08 2.65 0.09 2.71 0.11 
Perseus 2181295  50.53782 41.45078 3 0.43 15.66  0.780 0.02089 1.985 0.015  42.6  0 1.99 0.40  0.178 0.017 21.04 0.69 2.055 0.011  -0.83 0.28  0.038 0.009 5.30 0.24  -5.27 0.25 4.58 0.30  6.34 0.33 2.19 0.13 2.45 0.08 3.46 0.13 2.83 0.13 2.94 0.17 
Perseus 2181376  49.93257 41.45698 3 0.96 15.57  0.837 0.01300 2.166 0.017  73.0 70 0.94 0.32  0.312 0.013 23.83 0.47 2.297 0.009  -2.58 0.21  0.177 0.006 5.60 0.16  -7.04 0.18 4.58 0.21  8.02 0.22 1.52 0.09 1.77 0.06 5.14 0.08 2.57 0.09 2.57 0.11 
Perseus 2185837  50.54110 41.72735 4 0.30 15.34  0.751 0.01387 1.858 0.015  45.1 70 1.81 0.38  0.146 0.016 19.31 0.73              -0.14 0.31  0.050 0.009 4.51 0.26  -4.50 0.28 2.99 0.34  5.43 0.35 2.07 0.14 2.31 0.09 3.73 0.13 2.32 0.13 2.49 0.16 
Perseus 2186992  50.46455 41.79725 1 0.85 15.41  0.920 0.01932 2.345 0.010  79.2 70 1.30 0.19  0.250 0.008 22.04 0.31 2.182 0.005  -2.47 0.15  0.158 0.005 5.37 0.12  -5.35 0.14 4.60 0.17  7.73 0.19 1.56 0.08 1.81 0.05 4.89 0.08 2.96 0.09 2.89 0.11 
Perseus 2187641  50.69186 41.83309 1 0.37 15.44  0.739 0.01574 1.891 0.015  45.1 70 0.44 0.43  0.168 0.017 22.09 0.69              -0.86 0.29  0.042 0.009 5.09 0.25  -4.44 0.26 3.76 0.31  6.16 0.34 1.78 0.14 2.03 0.09 4.14 0.13 2.84 0.14 2.59 0.17 
Perseus 2189097  49.36348 41.91660 1 0.39 15.39  0.784 0.01754 1.916 0.020  57.3 70 0.80 0.32  0.145 0.013 19.14 0.60 1.975 0.008  -0.98 0.24  0.032 0.007 4.79 0.20  -4.54 0.21 3.59 0.26  6.09 0.27 2.02 0.11 2.18 0.07 3.59 0.11 2.85 0.11 2.98 0.13 
Perseus 2190126  50.51087 41.97348 1 0.71 14.86  0.785 0.01899 2.099 0.011  77.9 70 1.31 0.21  0.194 0.009 21.37 0.39 2.085 0.006  -1.43 0.17  0.085 0.005 4.78 0.14  -4.61 0.15 4.66 0.18  6.79 0.20 1.83 0.08 2.10 0.05 4.35 0.08 3.07 0.08 2.99 0.10 
Perseus 2190255  49.69699 41.98061 1 0.70 15.44  0.711 0.01746 1.790 0.012  41.8 70 1.50 0.41  0.111 0.017 18.74 0.75 1.927 0.011   0.03 0.30  0.038 0.009 4.90 0.27  -4.27 0.28 4.45 0.34  6.10 0.38 2.36 0.16 2.41 0.10 3.27 0.15 3.03 0.16 2.68 0.19 
Perseus 2190859  49.97648 42.01467 2 0.36 14.89  0.838 0.01551 1.901 0.019  57.8 71 2.27 0.24  0.075 0.011 18.61 0.49 1.845 0.006   1.52 0.19  0.008 0.006 3.26 0.18  -1.38 0.18 2.29 0.24  4.70 0.27 2.00 0.11 2.11 0.07 2.60 0.11 2.29 0.11 2.39 0.14 
Perseus 2191078  49.14164 42.02582 4 0.00 15.12  0.353 0.01367 2.155 0.047  60.0 71 4.53 0.11 -0.004 0.006  9.56 0.32               5.58 0.13  0.001 0.000 0.11 0.15   3.59 0.13            1.20 0.26                     1.21 0.11 1.27 0.12 0.87 0.14 
Perseus 2191583  48.78931 42.05533 1 1.00 15.33  0.760 0.01344 2.034 0.010  87.4 70 1.90 0.18              21.02 0.32              -1.17 0.14  0.084 0.004 5.67 0.11  -5.50 0.13 4.62 0.15  6.36 0.17 2.14 0.07 2.34 0.05 3.67 0.07 2.89 0.07 2.89 0.09 
Perseus 2193182  50.25099 42.14227 1 0.85 15.14  0.788 0.01853 2.077 0.011  92.7 70 1.54 0.17  0.222 0.007 22.37 0.31 2.170 0.005 -11.83 0.14  0.094 0.004 5.48 0.11  -5.65 0.13 5.06 0.15  6.77 0.17 1.93 0.07 2.22 0.05 4.14 0.07 2.93 0.07 2.78 0.09 
Perseus 2197137  50.43240 42.35099 4 0.76 14.84  0.714 0.01439 1.879 0.013  62.1 70 1.37 0.25  0.152 0.010 18.97 0.45 1.991 0.007   0.46 0.19  0.037 0.006 5.05 0.16  -4.46 0.18 3.98 0.22  5.07 0.26 2.40 0.11 2.50 0.07 3.51 0.10 2.64 0.11 2.47 0.14 
Perseus 2200905  49.55746 42.53798 1 0.38 14.97  0.782 0.01949 1.888 0.019  46.6 70 1.93 0.36  0.207 0.015 21.09 0.64 2.004 0.010  -0.37 0.26  0.040 0.008 4.93 0.23  -4.66 0.24 3.91 0.29  6.05 0.32 1.80 0.14 2.08 0.09 4.06 0.13 2.86 0.14 2.80 0.17 
Coma       1750 195.47388 27.62445 1 1.00 13.47  0.799 0.02616 2.422 0.008 103.8  0 1.11 0.10  0.290 0.004 21.82 0.18 2.149 0.003  -2.34 0.10  0.157 0.003 5.68 0.08  -6.53 0.10 4.83 0.12  7.89 0.16 1.63 0.07 1.95 0.10 5.36 0.14 2.60 0.20 3.15 0.21 
Coma       1807 195.45926 27.89354 1 1.00 15.21  0.765 0.02515 2.304 0.010  58.7 70 1.63 0.19  0.259 0.008 20.83 0.34 2.137 0.005  -1.41 0.17  0.102 0.005 5.63 0.14  -5.33 0.17 3.97 0.21  7.06 0.26 1.75 0.11 2.02 0.07 4.37 0.11 2.75 0.12 2.74 0.16 
Coma       1832 195.45156 27.60396 1 0.27 15.96  0.717 0.02743 1.944 0.012  45.2  0 1.61 0.30  0.188 0.012 20.54 0.58 1.930 0.008  -0.25 0.25  0.028 0.008 4.98 0.23  -5.02 0.25 5.20 0.31  6.03 0.36 2.20 0.15 2.42 0.10 3.50 0.15 2.53 0.16 2.43 0.20 
Coma       1853 195.44590 28.09500 1 0.82 14.80  0.761 0.01938 2.275 0.012  75.1 70 1.23 0.15  0.254 0.006 21.21 0.28 2.092 0.004  -2.30 0.14  0.129 0.004 5.74 0.12  -6.41 0.15 4.98 0.18  7.18 0.23 1.83 0.10 2.10 0.08 4.26 0.13 3.09 0.14 3.37 0.16 
Coma       2000 195.38252 27.84750 1 1.00 14.15  0.758 0.01819 2.299 0.010  70.6 70 0.86 0.17  0.253 0.007 21.23 0.29              -2.26 0.15  0.132 0.005 5.55 0.13  -6.43 0.15 4.64 0.18  7.47 0.23 1.86 0.10 1.97 0.11 4.78 0.13 2.94 0.11 2.65 0.14 
Coma       2048 195.36310 27.99920 3 0.75 16.31  0.754 0.02547 2.224 0.008  73.3  0 0.86 0.21  0.231 0.008 22.41 0.34 2.096 0.006  -1.81 0.16  0.114 0.005 5.45 0.14  -5.73 0.16 4.38 0.19  6.45 0.23 1.87 0.10 2.04 0.06 4.79 0.09 2.74 0.10 2.63 0.13 
Coma       2059 195.35885 27.88597 1 1.00 13.51  0.833 0.01824 2.323 0.010  65.3 70 1.09 0.18  0.227 0.007 20.73 0.32 2.050 0.005  -2.11 0.16  0.131 0.005 5.50 0.14  -6.45 0.16 4.41 0.20  7.08 0.24 0.93 0.11 1.23 0.07 5.05 0.10 2.85 0.12 2.87 0.15 
Coma       2091 195.34491 28.19604 1 1.00 15.42  0.731 0.02545 2.137 0.017  77.8  0 1.28 0.20  0.202 0.008 20.74 0.35 2.023 0.005  -0.18 0.16  0.069 0.005 5.01 0.14  -4.91 0.16 4.18 0.19  5.16 0.23 1.77 0.10 1.98 0.06 4.27 0.12 2.86 0.11 2.33 0.13 
Coma       2157 195.32332 27.80907 1 0.92 14.37  0.765 0.02441 2.291 0.010  70.3 70 1.45 0.16  0.257 0.006 21.70 0.28 2.124 0.004  -1.89 0.15  0.103 0.005 5.51 0.13  -6.02 0.15 4.95 0.18  7.75 0.23 1.82 0.10 2.05 0.07 4.39 0.11 3.09 0.13 3.06 0.15 
Coma       2201 195.30679 27.91425 3 1.00 16.18  0.704 0.01950 2.014 0.011  47.2 70 1.16 0.30  0.201 0.012 20.06 0.57 1.914 0.008  -1.58 0.25  0.079 0.008 5.24 0.22  -4.98 0.24 3.85 0.30  5.68 0.34 2.02 0.15 2.15 0.09 3.92 0.14 2.66 0.16 2.32 0.20 
Coma       2219 195.30120 27.60448 1 0.13 16.02  0.725 0.02517 1.819 0.021  36.1  0 1.29 0.39  0.178 0.016 20.53 0.71 1.944 0.010  -0.12 0.31  0.021 0.010 4.85 0.27  -4.37 0.29 4.17 0.36  5.17 0.43 2.30 0.18 2.63 0.11 3.67 0.18 3.03 0.19 2.53 0.24 
Coma       2237 195.29460 27.80289 1 1.00 15.48  0.723 0.02234 1.999 0.014  55.4 70 1.84 0.27  0.224 0.011 20.57 0.49 2.101 0.008  -1.20 0.22  0.068 0.007 5.57 0.19  -5.67 0.21 4.23 0.26  5.90 0.32 2.01 0.14 2.22 0.09 3.90 0.14 2.83 0.16 2.79 0.20 
Coma       2252 195.28848 27.81830 1 1.00 15.54  0.719 0.01983 2.098 0.019  55.3 70 2.13 0.28  0.258 0.012 22.14 0.48              -1.24 0.22  0.102 0.007 5.60 0.19  -5.31 0.21 3.97 0.26  5.50 0.32 1.77 0.14 1.93 0.09 4.20 0.13 2.49 0.15 1.94 0.19 
Coma       2259 195.28764 28.35978 1 1.00 15.68  0.678 0.02308 1.949 0.017  73.5  0 1.91 0.21  0.203 0.009 19.94 0.39 1.949 0.006  -0.21 0.17  0.040 0.006 5.30 0.15  -4.57 0.17 3.99 0.21  5.98 0.25 2.47 0.10 2.74 0.09 3.49 0.14 2.83 0.16 2.74 0.20 
Coma       2278 195.27580 27.39783 3 1.00 16.41  0.666 0.02702 1.957 0.033  29.7  0 2.53 0.43  0.191 0.019 22.34 0.83 1.867 0.012  -0.44 0.37  0.025 0.012 5.32 0.32  -4.15 0.35 4.21 0.44  2.81 0.53 2.20 0.22 2.37 0.14 3.48 0.22 3.28 0.23 2.92 0.29 
Coma       2347 195.24691 27.89982 1 0.73 15.13  0.737 0.02289 2.148 0.019  61.4  0 1.63 0.19  0.225 0.007 20.59 0.36 2.113 0.005  -0.70 0.18  0.071 0.006 5.09 0.16  -5.00 0.18 4.55 0.22  7.14 0.27 2.12 0.12 2.46 0.13 4.01 0.21 3.13 0.22 3.30 0.26 
Coma       2355 195.24324 27.65209 4 0.34 15.50  0.691 0.01735 1.814 0.026  25.6 70 1.58 0.65  0.110 0.028 20.21 1.13              -1.04 0.47  0.075 0.015 4.99 0.41  -5.11 0.44 4.45 0.52  6.23 0.59 1.97 0.26 2.12 0.16 3.13 0.25 3.01 0.26 3.13 0.32 
Coma       2374 195.23359 27.79085 4 0.33 13.54  0.778 0.02658 2.155 0.009  63.8 10 2.02 0.17  0.181 0.007 19.79 0.34 1.952 0.005  -0.40 0.16  0.053 0.005 4.83 0.14  -4.50 0.16 4.35 0.20  5.79 0.26 1.77 0.11 1.98 0.07 3.86 0.11 2.85 0.12 2.82 0.15 
Coma       2390 195.22691 28.00763 1 0.62 13.71  0.748 0.01661 2.362 0.010  85.9 70 0.80 0.20  0.316 0.008 22.02 0.30 2.183 0.005  -2.32 0.15  0.201 0.005 5.73 0.12  -6.45 0.14 4.22 0.17  7.73 0.20 1.50 0.09 1.74 0.05 5.12 0.08 2.63 0.09 2.69 0.11 
Coma       2393 195.22550 27.78370 1 1.00 15.67  0.690 0.02773 2.172 0.018  62.9 70 1.02 0.24  0.182 0.009 20.80 0.43 1.990 0.006  -1.06 0.19  0.049 0.006 5.29 0.17  -4.59 0.19 3.39 0.24  4.30 0.29 2.04 0.12 2.13 0.11 3.38 0.17 2.55 0.19 1.86 0.24 
Coma       2413 195.21701 28.36613 1 0.98 14.33  0.777 0.02552 2.230 0.013  61.9  0 1.37 0.21  0.262 0.008 21.34 0.36 2.139 0.006  -1.64 0.17  0.092 0.005 5.50 0.15  -5.92 0.17 4.80 0.21  6.90 0.26 1.92 0.11 2.13 0.09 4.39 0.13 3.24 0.14 2.87 0.19 
Coma       2417 195.21475 28.04287 1 0.93 14.31  0.776 0.02906 2.325 0.036  28.0 70                                                                                                                             2.19 0.14 4.48 0.22 2.94 0.25 2.79 0.31 
Coma       2431 195.20801 27.40578 4 0.69 14.53  0.681 0.02197 2.005 0.018  39.6 70 1.55 0.36  0.184 0.015 19.14 0.68 1.828 0.009  -0.13 0.27  0.015 0.009 5.20 0.24  -4.76 0.26 3.51 0.33  4.44 0.38 2.30 0.15 2.47 0.10 3.44 0.15 2.76 0.16 3.06 0.20 
Coma       2440 195.20269 28.09074 1 0.51 14.60  0.776 0.02320 2.335 0.013  74.7  0 1.71 0.15  0.262 0.006 21.23 0.29 2.094 0.004  -1.60 0.14  0.109 0.005 5.32 0.13  -5.78 0.15 4.54 0.19  6.86 0.24 1.55 0.10 1.78 0.06 4.82 0.09 2.79 0.11 2.85 0.13 
Coma       2441 195.20333 28.15834 4 0.51 13.93  0.770 0.01935 2.215 0.011  59.3 70 1.18 0.24  0.228 0.010 21.03 0.43 2.140 0.007  -1.65 0.20  0.115 0.006 5.18 0.17  -5.97 0.19 5.00 0.23  6.84 0.28 1.18 0.12 1.53 0.08 4.69 0.11 3.21 0.13 3.25 0.16 
Coma       2457 195.19752 27.92216 1 0.42 15.83  0.737 0.02854 2.047 0.013  51.4  0 1.09 0.29  0.196 0.011 22.25 0.50 2.043 0.008  -1.39 0.23  0.055 0.007 5.42 0.19  -5.42 0.22 4.86 0.26  5.60 0.31 2.20 0.13 2.37 0.08 3.99 0.13 3.15 0.14 3.12 0.18 
Coma       2489 195.18598 28.10064 1 0.48 16.02  0.722 0.02202 1.978 0.019  72.4  0 1.55 0.23  0.189 0.009 21.31 0.41 1.995 0.006  -0.17 0.19  0.070 0.006 5.13 0.16  -4.88 0.18 4.28 0.22  5.83 0.25 2.10 0.11 2.34 0.07 3.98 0.12 2.98 0.11 2.81 0.14 
Coma       2495 195.18428 28.33727 1 0.70 15.12  0.733 0.02641 2.111 0.013  89.2  0 1.38 0.15  0.213 0.006 21.30 0.26 2.058 0.004  -0.81 0.12  0.051 0.004 5.27 0.11  -5.00 0.12 4.58 0.16  6.60 0.19 1.99 0.08 2.25 0.08 4.18 0.13 2.84 0.14 2.56 0.19 
Coma       2510 195.17848 27.96308 1 0.95 15.31  0.725 0.02807 2.119 0.019  66.1 70 1.18 0.28  0.238 0.011 21.38 0.48 2.136 0.008  -1.50 0.22  0.084 0.007 5.44 0.19  -5.59 0.21 5.15 0.26  6.80 0.31 2.22 0.13 2.20 0.14 4.13 0.13 2.91 0.15 2.75 0.19 
Coma       2516 195.17813 27.97126 1 1.00 14.62  0.764 0.02123 2.246 0.019  72.9 70 1.71 0.15  0.215 0.006 19.69 0.29 1.965 0.004  -0.67 0.14  0.100 0.005 4.94 0.13  -5.04 0.15 4.35 0.19  6.63 0.24 1.59 0.10 1.77 0.07 4.50 0.13 2.84 0.12 2.70 0.14 
Coma       2535 195.17020 27.99660 1 0.80 15.12  0.749 0.02360 2.112 0.019  64.5 70 1.08 0.25  0.232 0.010 21.00 0.44 2.077 0.007  -1.58 0.20  0.089 0.006 5.38 0.17  -5.86 0.19 5.02 0.23  6.88 0.27 1.61 0.12 1.78 0.18 4.23 0.25 2.86 0.25 3.03 0.34 
Coma       2541 195.16567 27.92393 1 0.74 14.63  0.723 0.02498 2.251 0.014  73.0 70 1.07 0.19  0.278 0.008 22.62 0.33 2.181 0.005  -2.71 0.16  0.129 0.005 5.39 0.14  -5.69 0.16 4.71 0.19  6.81 0.23 1.54 0.10 1.88 0.05 4.79 0.07 2.80 0.08 2.77 0.11 
Coma       2551 195.16150 28.01453 1 0.75 15.22  0.661 0.02532 2.047 0.019  58.9  0 1.58 0.24  0.183 0.010 20.02 0.48 1.899 0.006  -0.40 0.21  0.042 0.007 4.61 0.19  -4.63 0.21 5.30 0.26  5.46 0.32 2.15 0.13 2.27 0.09 3.45 0.15 2.85 0.16 2.66 0.20 
Coma       2559 195.15775 28.05797 4 0.00 15.38  0.471 0.02544 2.168 0.012  51.3 11 2.75 0.15  0.002 0.007  8.14 0.40 1.261 0.003   3.45 0.16  0.012 0.000 0.90 0.19  -0.77 0.18 2.03 0.26  0.88 0.33                     1.92 0.14 1.13 0.16 1.77 0.20 
Coma       2582 195.14865 27.57422 4 0.00 15.72  0.724 0.01694 1.763 0.020  34.2 71 2.85 0.41  0.052 0.019 11.54 0.97 1.544 0.009   4.14 0.30  0.005 0.000 2.03 0.35   0.32 0.31 2.29 0.44  1.05 0.51 0.07 0.21 0.35 0.14 2.12 0.20 2.30 0.20 2.04 0.25 
Coma       2584 195.14822 28.14612 1 0.13 15.41  0.676 0.01814 1.979 0.018  70.5 70 1.78 0.22  0.171 0.009 20.42 0.42 1.937 0.006  -0.99 0.18  0.045 0.006 5.02 0.16  -4.91 0.18 4.47 0.22  4.29 0.26 2.60 0.11 2.46 0.18 3.61 0.11 2.83 0.12 2.71 0.14 
Coma       2599 195.14029 27.63775 4 0.08 15.32  0.321 0.02493 2.323 0.020  39.2 11 2.91 0.17  0.006 0.007  7.22 0.46 1.172 0.003   4.21 0.19  0.012 0.000 0.47 0.24   0.89 0.21 1.22 0.33  1.03 0.43                     1.43 0.19 1.35 0.21 1.28 0.27 
Coma       2601 195.13978 27.50412 5 0.00 16.32  0.272 0.01863 2.404 0.029  26.8 71 2.92 0.25  0.017 0.011  7.67 0.65 1.182 0.005   2.85 0.27  0.007 0.000 0.62 0.31  -0.03 0.29 1.35 0.44                                1.49 0.26 1.21 0.29           
Coma       2615 195.13548 27.76614 1 0.76 16.05  0.702 0.02224 1.908 0.021  45.0 70 2.22 0.34  0.220 0.014 22.49 0.61 2.024 0.009  -1.01 0.27  0.055 0.009 5.10 0.23  -4.85 0.25 4.21 0.30  5.78 0.36 1.42 0.15 1.91 0.10 3.75 0.15 2.35 0.07 2.84 0.20 
Coma       2629 195.12820 28.34636 1 0.80 14.27  0.762 0.01991 2.225 0.014  72.8  0 1.56 0.16  0.218 0.006 21.17 0.30 1.978 0.004  -0.89 0.15  0.096 0.005 5.34 0.13  -5.27 0.15 5.08 0.19  6.64 0.24 1.97 0.10 2.28 0.08 4.43 0.13 2.93 0.16 2.93 0.20 
Coma       2640 195.12180 27.51484 4 0.01 15.87  0.318 0.02470 2.065 0.021  40.0 70 5.76 0.15  0.035 0.008 12.54 0.43 1.473 0.004   8.55 0.16  0.012 0.000             6.97 0.17 0.57 0.30  1.87 0.39 6.25 0.15 5.84 0.09 0.99 0.18 1.48 0.19 1.32 0.25 
Coma       2651 195.11829 27.97239 1 0.79 15.40  0.698 0.02575 1.997 0.015  55.6  0 0.78 0.30  0.155 0.012 19.50 0.57 1.923 0.007  -0.36 0.24  0.043 0.008 4.72 0.21  -4.55 0.23 4.11 0.29  5.83 0.34 1.93 0.14 2.12 0.09 3.72 0.15 3.07 0.16 2.87 0.19 
Coma       2654 195.11653 27.95597 1 1.00 15.68  0.728 0.02329 2.183 0.018  65.1  0 1.19 0.23  0.229 0.009 20.10 0.42 2.024 0.006  -2.14 0.19  0.095 0.006 5.66 0.16  -5.65 0.19 4.48 0.23  6.35 0.28 1.66 0.12 1.93 0.12 4.25 0.13 2.84 0.13 3.03 0.16 
Coma       2670 195.11190 27.51559 1 0.66 15.75  0.744 0.02601 2.019 0.012  63.7  0 1.31 0.31  0.220 0.013 20.18 0.53 2.043 0.008  -2.21 0.23  0.094 0.007 5.75 0.19  -5.70 0.21 3.99 0.26  6.27 0.29 2.00 0.12 2.23 0.08 4.16 0.12 2.74 0.13 3.21 0.16 
Coma       2727 195.09223 28.04701 1 0.96 15.02  0.727 0.02722 2.143 0.019  66.0  0 1.66 0.20  0.230 0.008 20.34 0.39 1.991 0.005  -1.13 0.18  0.080 0.006 5.22 0.16  -5.13 0.18 4.87 0.22  7.31 0.27 2.13 0.11 2.39 0.10 4.24 0.15 2.87 0.18 3.22 0.21 
Coma       2776 195.07959 27.55372 1 0.61 15.43  0.784 0.01968 2.095 0.014  55.9 70 1.40 0.31  0.246 0.013 19.24 0.59 2.076 0.008  -2.43 0.10  0.045 0.007 5.64 0.20  -6.30 0.23 4.80 0.28  6.52 0.33 2.03 0.14 2.23 0.06 4.30 0.09 2.93 0.10 3.00 0.13 
Coma       2778 195.07823 27.93704 3 0.13 16.19  0.645 0.01760 1.752 0.021  40.9 70 1.28 0.41  0.154 0.017 20.51 0.75 1.878 0.010  -0.47 0.32  0.028 0.010 4.72 0.28  -4.26 0.29 3.33 0.36  5.63 0.40 2.19 0.17 2.44 0.11 3.29 0.16 2.59 0.18 2.71 0.21 
Coma       2794 195.07540 27.95657 1 0.67 15.36  0.743 0.02123 2.179 0.013  82.4  0 1.56 0.17  0.214 0.007 21.86 0.31 2.028 0.005   0.09 0.15  0.082 0.005 4.92 0.13  -5.18 0.14 4.71 0.17  6.15 0.21 1.79 0.09 2.03 0.06 4.05 0.11 2.89 0.10 2.63 0.12 
Coma       2795 195.07470 28.20240 1 0.45 13.78  0.789 0.02843 2.376 0.018  76.5  0 1.48 0.14  0.258 0.005 21.32 0.26 2.076 0.004  -1.79 0.13  0.094 0.004 5.48 0.12  -5.92 0.14 4.94 0.18  7.18 0.23 1.65 0.10 2.00 0.12 4.61 0.13 2.98 0.11 3.02 0.14 
Coma       2798 195.07367 27.95526 1 0.52 14.49  0.741 0.02291 2.308 0.025  28.0 70                                                                                                                             2.06 0.13 4.27 0.19 2.53 0.22 3.08 0.27 
Coma       2805 195.07094 28.06391 1 1.00 15.92  0.726 0.02043 2.066 0.009  69.9  0 1.23 0.23  0.191 0.009 20.39 0.40 2.042 0.006  -1.31 0.18  0.078 0.005 5.32 0.15  -5.60 0.17 4.89 0.20  5.80 0.24 1.88 0.10 2.05 0.07 4.06 0.10 2.90 0.11 2.37 0.14 
Coma       2815 195.06883 27.96751 1 0.97 15.39  0.720 0.01543 1.955 0.020  68.5 70 1.53 0.20              20.30 0.37              -0.70 0.17  0.055 0.005 4.95 0.15  -4.27 0.17 4.16 0.21  5.93 0.26 2.49 0.11 2.29 0.16 3.68 0.11 2.74 0.12 2.81 0.15 
Coma       2839 195.06143 28.04130 1 0.93 15.32  0.726 0.01909 2.206 0.014  70.4 70 1.58 0.17  0.217 0.007 19.98 0.33 1.943 0.005  -0.55 0.16  0.107 0.005 4.98 0.14  -4.66 0.16 4.44 0.20  6.92 0.25 2.04 0.11 2.17 0.11 4.57 0.13 2.66 0.12 2.87 0.15 
Coma       2861 195.05360 28.07550 1 1.00 15.60  0.732 0.02502 2.125 0.019  69.8 70 1.28 0.20  0.225 0.008 22.38 0.36 2.121 0.006   5.59 0.17  0.072 0.005 5.30 0.15  -5.54 0.17 5.02 0.20  7.07 0.25 2.15 0.11 2.18 0.12 4.42 0.13 3.03 0.12 2.91 0.15 
Coma       2866 195.05261 27.78182 1 0.95 16.07  0.656 0.02337 1.917 0.017  44.1 70 1.52 0.31  0.183 0.013 21.35 0.58 1.839 0.008  -0.88 0.26  0.038 0.008 5.01 0.23  -4.12 0.25 4.03 0.31  4.28 0.37 1.89 0.15 2.09 0.10 2.91 0.16 1.94 0.17 1.94 0.21 
Coma       2894 195.04338 27.59500 3 0.28 16.33  0.709 0.01863 1.901 0.014  38.3 70 1.49 0.42              21.76 0.74              -0.86 0.32  0.049 0.010 4.97 0.28  -4.50 0.30 3.87 0.37  4.81 0.41 2.54 0.17 2.44 0.11 3.58 0.17 2.43 0.19 2.66 0.23 
Coma       2897 195.04265 27.86395 5 0.05 16.30  0.568 0.03307 1.820 0.031  38.5  0 3.73 0.25  0.068 0.012 17.16 0.59 1.653 0.007   3.54 0.24  0.016 0.000 3.29 0.25   0.48 0.24 2.76 0.34  3.88 0.42 3.98 0.17 3.97 0.10 2.39 0.18 2.61 0.20 1.73 0.25 
Coma       2910 195.03809 27.86648 4 0.03 15.81  0.447 0.01770 2.024 0.015  47.6 71 3.94 0.15  0.019 0.007 11.22 0.42 1.362 0.004   4.96 0.17  0.006 0.000 0.57 0.20   2.16 0.18 0.90 0.29  1.14 0.36                     1.75 0.15 1.68 0.16 1.09 0.21 
Coma       2912 195.03798 28.17039 1 0.60 15.40  0.743 0.02252 2.170 0.012  67.9 70 1.50 0.22  0.231 0.009 21.36 0.39 2.102 0.006  -1.44 0.18  0.075 0.006 4.95 0.16  -5.30 0.18 4.68 0.21  6.75 0.26 1.80 0.11 2.16 0.08 4.28 0.14 3.18 0.15 2.96 0.20 
Coma       2914 195.03636 28.15985 3 0.38 16.23  0.696 0.02488 1.895 0.027  26.4  0 2.53 0.61  0.143 0.025 24.15 1.13 1.868 0.016  -1.94 0.52  0.082 0.015 5.85 0.42  -5.40 0.48 4.46 0.56  5.03 0.62 1.79 0.26 1.85 0.17 3.49 0.25 3.28 0.26 2.97 0.32 
Coma       2921 195.03386 27.97694 1 0.38 12.34  0.787 0.02150 2.579 0.008 103.4  0 1.12 0.11  0.304 0.004 21.81 0.19 2.186 0.003  -2.42 0.10  0.173 0.003 5.55 0.09  -6.45 0.10 4.78 0.13  7.94 0.16 1.45 0.07 1.80 0.03 5.35 0.05 3.00 0.06 3.00 0.07 
Coma       2922 195.03329 28.07857 1 0.54 15.31  0.756 0.02411 2.263 0.013  76.1 70 1.36 0.17  0.245 0.007 20.84 0.31 2.131 0.005  -1.79 0.15  0.117 0.005 5.58 0.13  -5.70 0.15 4.45 0.18  7.38 0.23 1.96 0.10 2.10 0.09 4.88 0.14 3.18 0.15 3.32 0.20 
Coma       2940 195.02661 28.00412 3 0.00 16.54  0.747 0.02419 2.081 0.014  61.3  0 0.91 0.26  0.213 0.010 21.25 0.46 2.036 0.007  -1.99 0.21  0.112 0.007 4.97 0.18  -5.26 0.20 4.22 0.25  6.46 0.30 1.84 0.13 2.08 0.12 4.50 0.13 2.80 0.14 2.99 0.17 
Coma       2942 195.02605 27.68529 1 1.00 16.05  0.755 0.02514 2.199 0.013  59.6 70 1.14 0.23  0.261 0.009 21.67 0.39 2.039 0.006  -1.56 0.19  0.097 0.006 5.86 0.16  -5.23 0.18 3.62 0.23  5.56 0.27 1.97 0.11 2.01 0.07 4.40 0.11 2.59 0.13 2.56 0.16 
Coma       2945 195.02621 27.77576 1 0.58 15.41  0.726 0.02059 2.086 0.019  57.6  0 1.48 0.28  0.203 0.012 21.96 0.52 2.010 0.008  -1.10 0.24  0.056 0.007 5.55 0.20  -5.93 0.23 4.16 0.28  6.24 0.32 2.02 0.14 1.88 0.17 4.20 0.13 3.22 0.15 3.29 0.18 
Coma       2946 195.02544 27.97830 1 0.79 14.84  0.670 0.02543 1.837 0.020  45.4 70 1.27 0.30  0.142 0.012 19.25 0.58 1.861 0.007  -0.03 0.25  0.023 0.008 4.37 0.23  -3.10 0.23 2.47 0.31  3.80 0.36 2.28 0.15 2.38 0.09 2.57 0.15 2.32 0.16 1.72 0.21 
Coma       2956 195.02293 27.80759 1 0.49 15.41  0.734 0.02190 2.088 0.015  75.6  0 1.20 0.22  0.213 0.009 22.58 0.37 2.065 0.006  -1.85 0.18  0.088 0.005 5.30 0.14  -5.73 0.17 4.70 0.20  7.14 0.23 2.08 0.10 2.14 0.10 4.30 0.16 3.13 0.17 3.27 0.20 
Coma       2960 195.02246 28.02444 3 0.21 16.13  0.637 0.01966 1.902 0.019  40.0 70 1.78 0.37  0.184 0.015 20.77 0.68              -0.43 0.29  0.009 0.000 4.22 0.27  -3.43 0.27 3.73 0.35  3.82 0.41 2.87 0.17 2.89 0.11 3.21 0.17 2.44 0.18 2.96 0.22 
Coma       2975 195.01850 27.98758 1 1.00 14.63  0.732 0.02121 2.201 0.011  71.1  0 1.55 0.17  0.235 0.007 21.36 0.32 1.990 0.005  -1.45 0.16  0.090 0.005 5.61 0.14  -5.58 0.16 4.22 0.20  5.78 0.25 1.87 0.11 2.12 0.04 4.10 0.07 2.78 0.08 2.63 0.10 
Coma       3055 194.99061 28.24666 1 1.00 14.12  0.810 0.02236 2.304 0.010  80.2 70 1.50 0.15  0.295 0.006 21.97 0.27 2.186 0.004  -2.30 0.14  0.128 0.004 5.58 0.12  -6.02 0.14 4.76 0.17  6.66 0.21 1.54 0.09 1.92 0.06 4.74 0.10 2.99 0.11 2.64 0.14 
Coma       3068 194.98605 27.93002 1 0.24 15.86  0.735 0.02573 2.010 0.017  54.3 70 1.36 0.33  0.212 0.013 21.88 0.57 1.973 0.009  -1.09 0.26  0.040 0.008 5.54 0.22  -5.50 0.25 4.84 0.30  6.13 0.35 2.41 0.14 2.30 0.11 3.67 0.16 2.67 0.19 2.60 0.23 
Coma       3073 194.98338 28.03471 1 0.55 14.77  0.776 0.02715 2.251 0.019  67.2  0 1.65 0.21  0.266 0.008 21.53 0.36 2.062 0.005  -2.26 0.17  0.121 0.005 5.48 0.15  -5.75 0.17 5.32 0.21  7.20 0.26 1.92 0.11 2.15 0.06 4.48 0.09 3.05 0.10 3.22 0.13 
Coma       3084 194.97955 28.12836 1 0.70 15.78  0.756 0.02519 2.102 0.013  70.6  0 1.85 0.23  0.233 0.010 21.78 0.41 2.075 0.006  -1.28 0.19  0.067 0.006 5.70 0.16  -5.88 0.18 4.85 0.21  6.60 0.25 2.01 0.10 1.93 0.13 4.36 0.12 2.83 0.11 2.80 0.14 
Coma       3165 194.94645 27.71030 1 0.68 14.49  0.742 0.02795 2.207 0.018  94.2  0 1.72 0.12  0.227 0.005 21.94 0.23 2.049 0.003  -1.44 0.11  0.063 0.004 5.48 0.10  -5.17 0.12 4.55 0.14  5.72 0.18 2.01 0.08 2.30 0.05 4.07 0.07 2.85 0.08 2.83 0.10 
Coma       3170 194.94491 27.97384 1 0.66 15.40  0.780 0.03138 2.171 0.019  79.8  0 1.43 0.18  0.237 0.007 20.99 0.33 2.054 0.005  -1.38 0.15  0.072 0.005 5.06 0.13  -5.33 0.15 4.59 0.18  7.44 0.22 1.97 0.09 2.28 0.06 4.28 0.09 2.96 0.10 3.00 0.12 
Coma       3178 194.94217 27.85723 1 0.81 15.53  0.747 0.02693 2.102 0.019  64.2  0 1.67 0.22  0.216 0.009 21.08 0.41 2.038 0.006  -1.21 0.19  0.064 0.006 5.01 0.17  -4.89 0.19 4.73 0.23  6.63 0.28 2.11 0.12 2.31 0.08 4.25 0.13 3.12 0.13 3.04 0.16 
Coma       3201 194.93502 27.91245 1 0.47 14.92  0.759 0.02226 2.246 0.014  75.4 70 1.43 0.16  0.216 0.007 20.71 0.30 1.959 0.004  -1.19 0.14  0.069 0.005 5.30 0.13  -5.39 0.15 4.64 0.18  5.65 0.23 1.90 0.10 2.14 0.05 3.95 0.08 2.85 0.09 2.70 0.11 
Coma       3206 194.93418 27.95841 3 0.17 16.32  0.708 0.02302 1.938 0.011  55.7  0 1.30 0.28  0.186 0.012 21.59 0.52 1.980 0.008  -0.45 0.22  0.030 0.004 5.17 0.19  -5.21 0.21 4.02 0.26  4.91 0.30 2.05 0.13 2.31 0.08 3.75 0.12 2.86 0.13 2.75 0.17 
Coma       3213 194.93218 27.99468 1 0.84 15.64  0.756 0.02223 2.137 0.015  68.7 70 1.70 0.21  0.263 0.009 21.96 0.36 2.058 0.006  -1.49 0.18  0.121 0.006 5.47 0.15  -5.95 0.17 4.55 0.21  6.63 0.26 1.48 0.11 1.81 0.07 4.57 0.13 2.52 0.12 2.51 0.15 
Coma       3222 194.92627 27.92473 1 1.00 15.95  0.763 0.02300 2.246 0.014  83.9  0 1.02 0.18  0.266 0.007 21.59 0.31 2.075 0.005  -1.52 0.14  0.101 0.005 5.84 0.12  -5.77 0.14 4.16 0.17  4.99 0.21 1.72 0.09 1.94 0.06 4.25 0.12 2.46 0.10 2.26 0.12 
Coma       3234 194.92211 28.50720 1 0.89 15.65  0.684 0.02747 1.729 0.031  25.5  0 3.01 0.54  0.127 0.024 19.56 1.08 1.814 0.014   0.01 0.43  0.036 0.014 4.79 0.37  -2.96 0.40 3.73 0.51  5.69 0.59 2.01 0.23 2.22 0.15 3.26 0.23 2.45 0.25 3.00 0.31 
Coma       3238 194.92215 27.65983 4 0.47 15.79  0.740 0.02248 1.808 0.026  34.0 70 1.20 0.52  0.152 0.021 22.40 0.87 1.959 0.013   0.04 0.37  0.011 0.000 4.25 0.33  -4.39 0.34 3.97 0.42  6.93 0.46 2.63 0.19 2.56 0.12 3.99 0.19 2.74 0.21 2.99 0.26 
Coma       3254 194.91779 27.96823 3 1.00 16.44  0.792 0.02527 2.031 0.019  47.6 70 1.14 0.34  0.253 0.014 21.75 0.57 2.039 0.009  -1.12 0.26  0.076 0.008 5.19 0.22  -5.49 0.24 4.65 0.29  6.65 0.33 2.24 0.14 2.36 0.09 4.06 0.14 2.92 0.15 2.99 0.19 
Coma       3262 194.91709 27.85494 3 0.67 16.39  0.727 0.01265 1.838 0.024  44.9 70 1.44 0.39              19.75 0.65              -1.35 0.28  0.076 0.009 5.10 0.24  -6.02 0.27 4.39 0.31  5.44 0.36 1.92 0.15 2.18 0.10 3.94 0.15 2.60 0.16 2.84 0.20 
Coma       3269 194.91523 27.95390 3 1.00 16.16  0.738 0.02674 2.028 0.019  70.5  0 0.86 0.24  0.179 0.009 21.17 0.41 2.021 0.006  -0.50 0.18  0.030 0.006 5.49 0.16  -4.86 0.18 4.31 0.22  5.05 0.26 2.05 0.11 2.22 0.07 3.85 0.11 3.03 0.12 2.58 0.15 
Coma       3271 194.91587 27.57647 4 0.03 15.97  0.377 0.01664 2.448 0.126  40.4 71 3.76 0.18  0.014 0.009  9.46 0.47               4.90 0.19  0.005 0.000             2.06 0.20 1.02 0.32  1.25 0.40                     1.40 0.18 0.70 0.20 2.08 0.25 
Coma       3275 194.91449 27.85460 5 0.07 17.04  0.629 0.03128 1.545 0.059  13.3  0 1.48 1.13  0.092 0.044 19.75 2.21 1.642 0.024   3.76 0.82  0.015 0.000 3.56 0.87  -4.18 0.89 1.59 1.19  5.19 1.23 0.44 0.54 1.61 0.34 3.33 0.49 1.25 0.55 1.29 0.66 
Coma       3291 194.90965 27.98719 1 0.98 15.87  0.765 0.02271 1.940 0.018  37.9 70 1.78 0.40  0.188 0.017 20.55 0.75 1.889 0.010  -0.71 0.32  0.049 0.010 5.55 0.28  -5.13 0.31 3.35 0.38  4.97 0.43 1.58 0.18 1.90 0.12 3.68 0.18 2.56 0.19 3.05 0.23 
Coma       3296 194.90795 27.90732 1 0.72 15.31  0.786 0.02672 2.286 0.018  88.1  0 1.55 0.16  0.229 0.006 21.52 0.27 2.072 0.004  -0.72 0.13  0.088 0.004 5.68 0.11  -5.86 0.13 4.73 0.16  6.35 0.20 1.70 0.08 1.85 0.09 4.60 0.13 3.05 0.14 3.10 0.17 
Coma       3298 194.90762 27.77682 3 0.39 16.22  0.691 0.02266 1.751 0.023  24.9  0 1.72 0.70  0.145 0.029 20.53 1.34 1.804 0.017  -0.12 0.54  0.014 0.011 4.02 0.48  -4.13 0.50 1.88 0.64  4.28 0.67 2.03 0.28 2.07 0.18 3.03 0.27 3.54 0.27 2.48 0.36 
Coma       3328 194.89863 28.55136 1 1.00 15.62  0.737 0.02536 2.123 0.014  54.3  0 1.42 0.28  0.247 0.011 21.75 0.48 2.033 0.007  -1.73 0.22  0.069 0.007 5.55 0.18  -5.70 0.21 3.96 0.26  6.15 0.32 2.09 0.13 2.33 0.08 3.99 0.13 2.94 0.14 2.69 0.17 
Coma       3329 194.89877 27.95926 1 0.34 12.83  0.774 0.02396 2.438 0.010  72.0 70 1.00 0.21  0.292 0.008 21.85 0.34 2.154 0.006  -2.65 0.17  0.165 0.005 5.74 0.14  -6.15 0.16 4.93 0.19  6.86 0.24 1.73 0.10 1.95 0.05 5.11 0.08 3.08 0.09 3.01 0.12 
Coma       3352 194.89216 27.94684 1 0.90 15.01  0.781 0.02398 2.330 0.013  94.3  0 1.43 0.13  0.233 0.005 21.47 0.23 2.077 0.004  -0.56 0.12  0.117 0.004 5.54 0.10  -5.78 0.12 4.77 0.14  7.10 0.18 1.86 0.08 1.99 0.11 4.65 0.13 2.89 0.09 2.88 0.11 
Coma       3367 194.88663 27.98360 1 0.83 14.72  0.757 0.01937 2.218 0.019  75.5 70 1.81 0.16  0.222 0.007 20.84 0.30 2.005 0.004  -1.07 0.15  0.085 0.005 5.25 0.13  -5.25 0.15 4.50 0.18  5.96 0.23 1.71 0.10 1.99 0.09 4.65 0.13 2.57 0.16 2.53 0.19 
Coma       3390 194.88100 28.04660 1 0.75 15.16  0.789 0.02304 2.165 0.019  83.1  0 1.36 0.17  0.213 0.007 20.62 0.30 2.067 0.005  -1.59 0.14  0.089 0.004 5.41 0.12  -5.81 0.14 4.79 0.17  6.51 0.20 1.91 0.09 2.34 0.11 4.13 0.19 3.09 0.20 2.98 0.26 
Coma       3400 194.87843 27.88421 1 1.00 14.80  0.763 0.01571 2.333 0.019  81.8 70 1.36 0.14  0.221 0.006 20.56 0.25              -1.15 0.13  0.113 0.004 4.98 0.11  -5.27 0.13 4.84 0.16  6.92 0.21 1.98 0.09 2.27 0.10 4.60 0.15 3.25 0.16 2.63 0.21 
Coma       3403 194.87770 27.79142 3 0.86 16.25  0.732 0.02586 1.969 0.014  60.9  0 1.36 0.25  0.185 0.010 21.21 0.46 1.948 0.006  -0.83 0.21  0.040 0.007 5.24 0.18  -5.32 0.20 4.47 0.25  5.30 0.30 2.01 0.12 2.16 0.08 3.77 0.12 2.57 0.14 2.47 0.17 
Coma       3414 194.87484 27.95643 1 1.00 14.67  0.786 0.02259 2.250 0.018  88.9  0 1.22 0.16  0.242 0.006 21.01 0.27 2.095 0.004  -1.81 0.13  0.103 0.004 5.35 0.11  -5.76 0.13 5.04 0.15  6.35 0.19 1.71 0.08 1.96 0.08 4.56 0.12 2.74 0.14 3.02 0.16 
Coma       3423 194.87253 27.85016 1 1.00 15.15  0.805 0.02272 2.412 0.018  94.1  0 0.89 0.15  0.282 0.006 21.33 0.25 2.169 0.004  -2.18 0.12  0.154 0.004 5.74 0.10  -6.09 0.12 4.55 0.15  6.77 0.18 1.39 0.08 1.58 0.10 5.12 0.14 2.77 0.09 2.95 0.11 
Coma       3433 194.86968 28.04051 3 0.59 16.24  0.782 0.01874 2.024 0.020  60.7 70 2.30 0.25  0.221 0.011 20.99 0.46 1.948 0.007  -1.03 0.21  0.059 0.007 4.94 0.19  -5.31 0.21 4.18 0.25  4.70 0.30 2.04 0.13 2.16 0.15 4.05 0.12 2.61 0.14 2.80 0.17 
Coma       3439 194.86856 28.08538 5 0.00 17.88  0.692 0.01237 1.746 0.015  46.1 70 2.95 0.28  0.084 0.016 19.34 0.57               1.53 0.24 -0.000 0.000 3.49 0.23  -1.81 0.23 2.51 0.31  5.27 0.35 2.89 0.15 3.07 0.09 2.59 0.15 2.53 0.16 2.31 0.19 
Coma       3471 194.86080 27.99847 3 0.53 16.28  0.722 0.02222 1.990 0.013  55.8 70 1.53 0.30  0.227 0.012 20.77 0.55 1.951 0.008  -0.68 0.24  0.022 0.008 5.23 0.21  -5.22 0.23 4.51 0.28  4.91 0.34 2.26 0.14 2.36 0.13 3.80 0.12 2.75 0.15 3.09 0.19 
Coma       3484 194.85619 27.97320 1 0.62 16.03  0.760 0.02029 2.102 0.019  66.0 70 1.53 0.21  0.196 0.009 21.02 0.39 1.960 0.006  -1.29 0.18  0.061 0.006 5.55 0.16  -5.43 0.18 4.31 0.22  4.95 0.27 1.96 0.11 2.13 0.07 4.06 0.12 2.69 0.13 2.92 0.16 
Coma       3487 194.85553 27.96793 3 1.00 16.14  0.770 0.02565 2.073 0.019  53.5  0 1.54 0.33  0.219 0.013 20.92 0.61 2.054 0.009  -0.68 0.26  0.041 0.008 5.05 0.23  -5.37 0.25 4.21 0.30  6.22 0.35 2.17 0.15 2.32 0.10 4.15 0.13 2.76 0.16 3.25 0.19 
Coma       3493 194.85388 27.73883 1 0.77 15.77  0.766 0.02010 2.187 0.018  77.6  0 1.52 0.21  0.257 0.009 21.58 0.36 2.105 0.006   0.72 0.17  0.105 0.005 5.56 0.14  -5.49 0.16 4.22 0.19  5.71 0.22 1.86 0.10 2.02 0.06 4.58 0.13 2.72 0.10 2.70 0.13 
Coma       3509 194.84647 28.48860 5 0.00 16.19  0.445 0.02322 1.877 0.020  26.3 11 3.01 0.33  0.014 0.015 10.33 0.81 1.337 0.007   3.72 0.31  0.010 0.000 0.94 0.35   0.86 0.31 0.90 0.47  2.33 0.58                     1.60 0.24 1.73 0.26 2.25 0.32 
Coma       3510 194.84741 27.91160 1 0.83 14.26  0.830 0.02264 2.313 0.025  28.0 70                                                                                                                                       5.23 0.27                     
Coma       3522 194.84426 27.89687 1 0.81 15.88  0.739 0.01711 2.172 0.018  78.7 70 1.22 0.20  0.212 0.008 21.24 0.35 2.011 0.005  -1.38 0.16  0.080 0.005 5.76 0.14  -5.66 0.16 3.90 0.19  5.29 0.23 1.92 0.10 2.20 0.06 3.92 0.11 2.48 0.10 2.37 0.13 
Coma       3553 194.83418 28.19792 3 0.67 16.14  0.726 0.03152 2.078 0.012  38.0  0 1.39 0.44  0.170 0.017 22.33 0.75 2.084 0.011  -1.20 0.32  0.030 0.010 4.90 0.29  -5.49 0.31 4.65 0.38  5.87 0.42 1.89 0.18 2.17 0.11 3.95 0.17 3.30 0.19 2.47 0.23 
Coma       3557 194.83406 27.88599 1 0.18 15.96  0.693 0.02151 1.887 0.015  57.8 70 2.08 0.27  0.172 0.011 21.49 0.50 1.908 0.007  -0.14 0.22  0.021 0.007 4.70 0.20  -4.75 0.22 4.33 0.27  5.74 0.32 2.17 0.14 2.36 0.09 3.65 0.12 2.72 0.15 2.70 0.18 
Coma       3561 194.83283 28.08430 1 0.49 14.27  0.804 0.01527 2.398 0.018 100.0 70 1.43 0.11  0.205 0.004 20.67 0.20 2.040 0.003  -1.25 0.10  0.104 0.003 5.10 0.09  -5.38 0.10 4.56 0.13  6.57 0.17 2.14 0.07 2.17 0.11 4.61 0.12 2.86 0.08 2.72 0.10 
Coma       3639 194.81353 27.97073 1 0.73 15.03  0.745 0.01605 2.335 0.013  91.7 70 1.51 0.14  0.211 0.006 19.88 0.26 2.000 0.004  -1.15 0.12  0.102 0.004 4.89 0.11  -5.15 0.12 4.30 0.15  7.00 0.19 2.01 0.08 1.98 0.14 4.57 0.18 2.69 0.23 2.89 0.26 
Coma       3656 194.80799 28.07624 1 1.00 14.67  0.694 0.02607 2.177 0.017  62.1  0 0.77 0.25  0.204 0.010 21.25 0.43 1.961 0.006  -1.86 0.20  0.070 0.006 5.69 0.17  -5.66 0.20 4.17 0.25  4.22 0.30 1.56 0.13 1.87 0.08 3.75 0.13 2.40 0.14 2.22 0.17 
Coma       3660 194.80624 27.77459 1 0.97 15.10  0.754 0.02274 2.136 0.019  75.3  0 1.10 0.22  0.210 0.009 21.53 0.37 2.043 0.006  -1.32 0.17  0.057 0.005 5.61 0.14  -5.39 0.16 4.13 0.20  5.80 0.23 1.96 0.10 2.10 0.06 4.13 0.09 2.68 0.11 2.70 0.13 
Coma       3661 194.80710 27.40257 1 1.00 15.09  0.767 0.01893 2.264 0.014  69.8 70 1.03 0.18  0.238 0.007 21.03 0.32 1.991 0.005  -1.78 0.15  0.099 0.005 5.67 0.13  -6.28 0.15 4.99 0.19  6.28 0.23 1.78 0.10 2.18 0.09 4.17 0.14 2.56 0.16 2.59 0.21 
Coma       3664 194.80461 27.97698 3 0.00 16.64  0.836 0.02265 2.298 0.014  59.1  0 1.39 0.24  0.242 0.009 22.02 0.45 2.161 0.007  -2.05 0.23  0.107 0.007 5.55 0.19  -5.62 0.22 4.54 0.27  6.39 0.32 1.86 0.13 2.00 0.11 4.47 0.13 2.86 0.14 2.73 0.17 
Coma       3697 194.79293 27.61986 1 0.92 15.89  0.739 0.01916 2.165 0.014  49.3 70 1.16 0.29  0.243 0.012 21.95 0.52 2.098 0.008  -1.34 0.14  0.094 0.004 5.75 0.19  -6.22 0.22 4.20 0.27  5.51 0.32 1.68 0.13 1.96 0.09 4.37 0.13 2.35 0.15 2.62 0.18 
Coma       3730 194.78417 27.78412 1 0.94 14.64  0.768 0.02348 2.312 0.008  91.9  0 1.19 0.15  0.271 0.006 21.93 0.26 2.126 0.004  -2.26 0.13  0.149 0.004 5.84 0.11  -6.21 0.12 4.75 0.15  7.08 0.18 1.65 0.08 1.90 0.09 4.70 0.15 2.95 0.15 2.82 0.20 
Coma       3733 194.78310 27.85496 1 0.92 15.12  0.774 0.02189 2.245 0.019  76.2 70 1.71 0.16  0.269 0.007 20.24 0.30 1.996 0.004  -1.35 0.15  0.136 0.005 5.19 0.13  -5.99 0.15 4.94 0.18  7.32 0.23 1.43 0.10 1.68 0.06 5.38 0.15 3.00 0.11 2.78 0.14 
Coma       3739 194.78121 27.76776 1 1.00 15.31  0.749 0.02121 2.210 0.014  68.3  0 1.34 0.21  0.310 0.008 22.00 0.36 2.129 0.006  -2.29 0.18  0.128 0.005 5.62 0.15  -6.15 0.17 4.54 0.21  6.56 0.26 1.74 0.11 1.90 0.07 4.71 0.13 2.82 0.12 2.70 0.15 
Coma       3761 194.77509 27.99670 1 0.92 14.89  0.779 0.02552 2.241 0.018  85.5  0 1.72 0.16  0.212 0.007 21.52 0.30 2.060 0.005  -0.88 0.14  0.081 0.004 5.40 0.12  -5.48 0.14 4.68 0.17  6.45 0.20 1.96 0.09 2.15 0.05 4.41 0.07 3.14 0.08 2.94 0.10 
Coma       3779 194.77206 27.64440 4 0.84 14.70  0.390 0.01803 2.301 0.021  64.7 71 2.81 0.11  0.012 0.005  7.25 0.29 1.235 0.002   4.07 0.12  0.006 0.000 0.35 0.14   0.72 0.12 1.02 0.19  0.70 0.26                     1.55 0.11 0.86 0.12 1.30 0.15 
Coma       3782 194.76932 27.91098 1 0.91 15.89  0.728 0.02135 2.077 0.019  63.7 70 1.32 0.24  0.212 0.010 21.99 0.43 2.034 0.007  -1.03 0.20  0.062 0.006 5.46 0.17  -5.20 0.19 4.41 0.23  6.33 0.28 1.84 0.12 2.09 0.12 4.48 0.13 2.85 0.13 2.50 0.16 
Coma       3792 194.76625 28.12370 1 1.00 13.91  0.798 0.02645 2.405 0.010  98.2  0 0.93 0.12  0.300 0.005 21.44 0.21 2.183 0.003  -2.13 0.11  0.173 0.003 5.58 0.09  -6.35 0.11 5.12 0.13  8.32 0.16 1.50 0.07 1.93 0.08 5.38 0.12 2.89 0.15 2.84 0.19 
Coma       3816 194.75863 28.11566 4 0.00 15.45  0.425 0.03142 2.229 0.017  46.0 11 2.21 0.16  0.010 0.007  7.44 0.41 1.240 0.003   2.34 0.18  0.015 0.000 1.06 0.20  -1.48 0.19 1.52 0.28  1.18 0.37                     2.08 0.16 1.37 0.18 1.34 0.22 
Coma       3818 194.75754 28.22536 1 0.62 14.73  0.791 0.02679 2.299 0.014  76.5  0 1.24 0.16  0.226 0.006 20.48 0.29 2.023 0.004  -1.36 0.14  0.096 0.005 5.15 0.13  -5.39 0.14 4.63 0.18  6.37 0.23 1.40 0.10 1.80 0.09 4.31 0.15 2.91 0.17 2.70 0.21 
Coma       3851 194.75029 27.96747 3 0.80 16.28  0.734 0.02774 1.944 0.017  57.4  0 1.74 0.27  0.189 0.011 20.73 0.50 1.957 0.007  -0.64 0.23  0.039 0.007 4.72 0.20  -4.33 0.22 4.27 0.27  5.64 0.32 2.31 0.13 2.44 0.09 3.96 0.14 2.87 0.15 3.17 0.18 
Coma       3879 194.74210 27.59470 1 0.89 15.59  0.746 0.02007 2.145 0.014  61.5 70 1.11 0.25  0.237 0.010 21.94 0.44 2.197 0.007  -1.94 0.20  0.096 0.006 6.02 0.16  -6.51 0.20 4.35 0.24  6.15 0.29 1.71 0.12 2.16 0.09 4.38 0.15 2.88 0.17 3.03 0.19 
Coma       3882 194.74010 27.78543 3 0.17 16.22  0.659 0.02311 1.824 0.013  45.4  0 2.60 0.34  0.131 0.015 20.19 0.67 1.858 0.009   0.00 0.28  0.024 0.009 4.97 0.24  -3.89 0.26 3.96 0.32  4.52 0.37 2.33 0.15 2.49 0.10 3.07 0.15 2.73 0.16 2.45 0.20 
Coma       3892 194.73376 28.46363 4 0.05 15.81  0.442 0.01968 1.777 0.029  30.4  0 4.89 0.27  0.082 0.014 16.56 0.66 1.515 0.007   6.44 0.25  0.008 0.000 1.41 0.30   3.34 0.25 1.40 0.40  1.78 0.50 4.63 0.19 4.49 0.11 2.03 0.21 1.96 0.22 1.13 0.29 
Coma       3896 194.73308 27.83337 4 0.00 14.67  0.656 0.02509 1.882 0.030  49.5 10 3.37 0.21  0.162 0.010 17.25 0.48 1.729 0.006   1.53 0.21  0.015 0.007 3.76 0.20  -2.17 0.21 3.75 0.27  3.68 0.34 1.38 0.14 1.56 0.09 3.52 0.14 2.53 0.15 2.60 0.19 
Coma       3914 194.73022 27.96470 1 0.69 15.96  0.742 0.01886 2.182 0.010  71.8 70 1.26 0.19  0.233 0.008 21.12 0.34 1.996 0.005  -1.96 0.17  0.120 0.005 5.62 0.14  -5.69 0.16 4.08 0.20  6.03 0.25 1.68 0.11 1.96 0.07 4.55 0.13 2.61 0.12 2.37 0.15 
Coma       3935 194.72266 28.12607 1 0.97 15.85  0.753 0.02334 2.091 0.008  68.8  0 1.33 0.22  0.229 0.009 22.02 0.38 2.080 0.006  -2.13 0.18  0.075 0.005 5.71 0.14  -5.77 0.17 4.56 0.20  4.55 0.24 1.85 0.10 2.05 0.06 3.83 0.10 2.98 0.11 2.36 0.14 
Coma       3943 194.72106 27.81343 3 0.19 16.39  0.733 0.01840 1.940 0.015  45.0 70 1.25 0.34  0.173 0.014 21.63 0.59 1.952 0.009  -1.55 0.27  0.056 0.008 5.65 0.23  -6.04 0.26 4.73 0.30  4.62 0.36 2.01 0.15 2.33 0.10 3.86 0.15 2.83 0.16 2.96 0.20 
Coma       3958 194.71706 27.78505 1 0.64 15.19  0.721 0.01889 2.186 0.013  67.5 70 1.53 0.20  0.242 0.008 22.25 0.36 2.007 0.005  -2.23 0.17  0.097 0.005 5.64 0.15  -5.73 0.17 4.20 0.21  6.06 0.26 1.82 0.11 2.09 0.12 4.39 0.13 2.56 0.13 2.71 0.16 
Coma       3972 194.71152 28.08401 1 0.73 15.83  0.724 0.02022 2.142 0.019  69.2 70 1.58 0.20  0.205 0.008 21.04 0.36 1.979 0.005  -1.48 0.17  0.048 0.005 5.66 0.15  -5.64 0.17 4.92 0.21  5.58 0.26 2.20 0.11 2.32 0.13 4.02 0.12 3.04 0.12 2.72 0.15 
Coma       3997 194.70303 27.81043 1 0.67 14.66  0.755 0.01974 2.328 0.014  81.5 70 1.57 0.14  0.235 0.005 21.48 0.25 2.033 0.004  -1.45 0.13  0.112 0.004 5.47 0.11  -5.33 0.13 4.33 0.16  6.75 0.21 1.84 0.09 1.95 0.10 4.33 0.14 2.63 0.17 2.66 0.21 
Coma       4017 194.69750 27.67472 1 1.00 14.42  0.770 0.02742 2.299 0.012  69.1  0 1.03 0.20  0.272 0.008 22.11 0.34 2.112 0.005  -1.65 0.17  0.141 0.005 5.89 0.14  -6.26 0.17 4.73 0.21  7.21 0.25 1.32 0.11 1.81 0.25 4.40 0.48 3.01 0.47 2.25 0.80 
Coma       4117 194.66004 27.54410 1 0.36 16.01  0.729 0.01988 2.054 0.015  57.5 70 1.46 0.24  0.202 0.010 21.59 0.42 1.973 0.006  -1.43 0.19  0.065 0.006 5.66 0.17  -6.08 0.19 4.57 0.23  4.71 0.29 2.05 0.12 2.22 0.08 3.93 0.12 2.49 0.13 2.81 0.16 
Coma       4124 194.65762 27.46395 5 0.00 16.27  0.631 0.02086 1.769 0.068  23.6 11 2.67 0.48  0.085 0.021 14.65 1.08 1.388 0.010   2.98 0.41  0.009 0.000 2.12 0.44  -1.35 0.41 1.22 0.58  1.76 0.65                     1.86 0.26 1.99 0.28 1.25 0.36 
Coma       4130 194.65145 28.11373 1 0.70 14.87  0.769 0.02272 2.255 0.012  90.2  0 1.68 0.14  0.246 0.006 21.83 0.25 2.120 0.004  -2.18 0.12  0.121 0.004 5.58 0.11  -6.38 0.12 5.11 0.15  6.75 0.18 1.77 0.08 2.17 0.08 4.61 0.13 2.89 0.15 3.16 0.17 
Coma       4156 194.64661 27.59641 2 0.20 14.02  0.636 0.02566 2.091 0.019  86.9 11 3.18 0.08  0.096 0.004 15.13 0.20 1.592 0.002   3.37 0.09  0.012 0.000 2.83 0.10  -0.11 0.10 2.74 0.15  4.65 0.20 2.25 0.08 2.31 0.04 2.66 0.06 2.12 0.07 2.20 0.09 
Coma       4200 194.63295 28.04961 3 0.50 16.20  0.708 0.01903 2.067 0.012  57.2 70 1.44 0.24  0.208 0.010 20.88 0.43 1.941 0.006  -1.69 0.20  0.090 0.006 5.79 0.17  -5.27 0.19 3.77 0.24  4.61 0.29 1.84 0.12 2.07 0.08 4.18 0.12 2.51 0.13 2.38 0.17 
Coma       4206 194.63360 27.45633 1 0.82 15.76  0.745 0.02346 2.081 0.013  67.5  0 1.81 0.26  0.230 0.011 21.19 0.45 2.094 0.007  -1.62 0.19  0.069 0.006 5.33 0.16  -5.60 0.18 4.91 0.22  7.12 0.26 1.82 0.11 2.18 0.08 4.08 0.13 2.90 0.15 2.57 0.20 
Coma       4209 194.63167 27.67349 3 1.00 16.26  0.732 0.02303 2.172 0.015  59.9  0 1.74 0.22  0.223 0.009 21.09 0.39 1.957 0.006  -1.81 0.19  0.085 0.006 5.73 0.16  -5.39 0.18 3.99 0.22  5.16 0.27 1.84 0.12 2.00 0.07 4.14 0.11 2.87 0.13 2.58 0.16 
Coma       4230 194.62585 28.01475 1 1.00 14.43  0.747 0.02401 2.278 0.012  78.0  0 0.82 0.16  0.272 0.006 22.08 0.28 2.096 0.004  -2.01 0.14  0.139 0.004 5.78 0.12  -5.98 0.14 4.43 0.18  7.04 0.22 1.67 0.10 2.02 0.09 4.61 0.15 2.87 0.16 2.76 0.20 
Coma       4255 194.61837 27.55938 4 0.04 16.03  0.541 0.02521 1.755 0.027  54.5  0 4.06 0.16  0.057 0.008 16.30 0.38 1.599 0.004   4.62 0.16  0.012 0.000 2.21 0.18   1.93 0.16 1.86 0.25  2.95 0.31 3.63 0.12 3.53 0.08 1.97 0.13 2.41 0.14 1.89 0.18 
Coma       4281 194.60637 28.12892 5 0.07 16.41  0.433 0.02733 2.059 0.019  30.0 11 2.81 0.27  0.019 0.012  8.86 0.68 1.263 0.005   4.51 0.27  0.013 0.000 0.41 0.32   1.39 0.29 1.27 0.45  1.87 0.55                     1.42 0.24 1.00 0.27 2.48 0.34 
Coma       4308 194.59232 28.15213 1 0.14 16.05  0.733 0.02231 1.994 0.018  58.6  0 1.71 0.31  0.211 0.013 21.57 0.55 1.976 0.008  -1.39 0.24  0.046 0.008 5.65 0.21  -5.55 0.23 3.96 0.28  4.15 0.31 2.01 0.13 2.16 0.11 3.70 0.17 2.77 0.19 2.68 0.25 
Coma       4313 194.59044 28.14875 1 0.35 15.29  0.746 0.02629 2.139 0.014  67.8  0 1.27 0.20  0.213 0.008 21.45 0.37 2.000 0.005  -1.87 0.18  0.072 0.005 5.57 0.15  -5.45 0.17 4.62 0.21  6.70 0.26 2.00 0.11 2.20 0.09 4.18 0.14 2.82 0.16 3.07 0.20 
Coma       4315 194.59096 27.96778 1 0.77 14.76  0.759 0.02001 2.249 0.014  78.8 70 1.87 0.14  0.200 0.006 19.66 0.28 1.889 0.004  -1.01 0.14  0.096 0.004 4.98 0.12  -5.23 0.14 4.38 0.18  6.88 0.22 1.51 0.10 1.64 0.06 4.27 0.08 2.74 0.10 2.77 0.12 
Coma       4379 194.56269 28.12591 1 1.00 15.33  0.764 0.02500 2.267 0.016  28.0 70                                                                                                                             2.13 0.10 4.24 0.15 2.87 0.17 2.61 0.21 
Coma       4391 194.55751 28.18255 1 0.55 15.19  0.701 0.02397 1.961 0.016  57.0  0 1.22 0.28  0.156 0.012 21.74 0.51 1.879 0.007   2.21 0.23  0.057 0.007 4.99 0.20  -4.02 0.22 4.05 0.28  5.20 0.33 2.03 0.14 2.36 0.07 3.62 0.12 2.73 0.13 2.53 0.16 
Coma       4471 194.52328 28.24259 4 0.00 14.37  0.735 0.02399 2.078 0.011  57.3 11 1.25 0.26  0.078 0.010 14.89 0.52 1.748 0.006  -1.21 0.23  0.054 0.007 4.38 0.20  -6.38 0.22 4.21 0.26  4.47 0.31                     3.88 0.12 2.49 0.14 2.24 0.17 
Coma       4499 194.51462 27.81495 1 0.91 15.39  0.766 0.02380 2.230 0.014  75.6  0 0.78 0.17  0.241 0.007 21.61 0.29 2.038 0.004  -1.81 0.15  0.117 0.005 5.38 0.13  -5.57 0.15 4.65 0.18  6.50 0.23 1.75 0.10 1.92 0.09 4.67 0.14 3.00 0.15 2.68 0.20 
Coma       4522 194.50649 27.48967 4 0.94 15.04  0.702 0.02543 1.922 0.022  46.6  0 1.64 0.29  0.192 0.012 20.73 0.51 1.906 0.007  -0.98 0.23  0.066 0.007 5.26 0.19  -4.92 0.21 5.02 0.26  7.40 0.31 2.09 0.13 2.38 0.08 3.80 0.13 3.29 0.14 3.20 0.17 
Coma       4555 194.49050 28.06178 4 0.00 15.73  0.477 0.02710 2.122 0.024  31.4 11 3.42 0.25  0.001 0.000  9.83 0.68 1.284 0.005   3.96 0.27  0.013 0.000 0.83 0.31   1.64 0.27 0.22 0.43  1.39 0.53                     1.95 0.22 0.38 0.26 1.82 0.31 
Coma       4579 194.48429 27.58135 4 0.58 16.04  0.242 0.01655 2.313 0.043  34.3 71 3.12 0.20  0.019 0.009 10.02 0.50 1.123 0.004   3.71 0.22  0.005 0.000 0.24 0.26   0.54 0.23 1.48 0.35  1.37 0.47                     1.15 0.22 0.73 0.25 0.41 0.31 
Coma       4588 194.47474 28.49981 1 0.98 15.76  0.738 0.02441 2.084 0.012  55.0  0 1.93 0.26  0.219 0.011 20.73 0.48 2.051 0.007  -1.51 0.22  0.084 0.007 5.56 0.18  -5.39 0.21 4.18 0.26  6.14 0.31 1.76 0.13 2.05 0.09 3.86 0.12 3.02 0.15 2.74 0.18 
Coma       4597 194.47651 27.49063 4 0.56 15.60  0.645 0.01661 1.786 0.025  31.7 71 2.41 0.38  0.012 0.017 13.80 0.82 1.493 0.008   3.05 0.31  0.005 0.000 2.33 0.32  -0.60 0.30 3.19 0.41  3.04 0.49 0.38 0.21 0.45 0.14 2.64 0.20 2.28 0.21 2.52 0.26 
Coma       4626 194.46098 27.87948 1 0.75 15.80  0.741 0.02320 2.083 0.023  52.9  0 1.15 0.36  0.225 0.014 22.23 0.62 2.058 0.010  -1.45 0.27  0.084 0.008 5.90 0.23  -6.04 0.26 4.38 0.31  5.14 0.36 1.39 0.15 1.65 0.17 4.64 0.23 2.78 0.26 2.69 0.36 
Coma       4648 194.45279 28.18044 1 0.97 15.25  0.730 0.02413 2.211 0.017  69.5  0 1.16 0.18  0.237 0.007 22.19 0.32 2.087 0.005  -1.67 0.16  0.083 0.005 5.66 0.14  -5.78 0.16 4.28 0.20  6.19 0.25 1.86 0.11 2.05 0.07 4.35 0.12 2.85 0.12 2.40 0.15 
Coma       4653 194.45028 27.88306 1 1.00 14.95  0.727 0.01957 2.194 0.013  73.4 70 1.37 0.18  0.210 0.007 21.22 0.32 2.005 0.005  -1.51 0.15  0.090 0.005 5.51 0.13  -5.94 0.15 4.70 0.19  6.54 0.23 1.86 0.10 2.20 0.08 4.63 0.12 2.72 0.14 2.97 0.17 
Coma       4664 194.44710 27.83331 1 0.74 15.51  0.731 0.02019 2.138 0.014  66.6 70 1.31 0.20  0.226 0.008 21.16 0.36 2.015 0.005  -1.55 0.17  0.066 0.005 5.63 0.15  -5.55 0.17 4.16 0.21  4.11 0.27 1.89 0.11 2.16 0.09 3.82 0.14 2.82 0.15 2.83 0.18 
Coma       4679 194.44232 27.75703 1 0.06 15.39  0.719 0.02050 1.879 0.019  46.4 70 0.97 0.42  0.160 0.017 20.40 0.77 1.921 0.010   0.11 0.32  0.041 0.010 4.79 0.28  -3.78 0.30 3.15 0.39  5.24 0.43 1.84 0.18 2.51 0.10 3.58 0.18 2.44 0.20 2.53 0.24 
Coma       4779 194.40185 28.07704 5 0.03 16.30  0.673 0.02244 1.827 0.017  34.0  0 1.43 0.49  0.166 0.021 20.75 0.91 1.893 0.013  -0.34 0.38  0.022 0.008 5.60 0.32  -5.24 0.36 4.01 0.43  3.58 0.48 2.38 0.20 2.48 0.12 3.58 0.19 2.98 0.20 2.72 0.25 
Coma       4792 194.40055 27.48481 1 0.62 15.79  0.776 0.02417 2.189 0.018  62.7  0 1.22 0.23  0.222 0.009 21.41 0.39 1.969 0.006  -1.53 0.18  0.105 0.006 5.63 0.15  -5.65 0.18 5.15 0.21  7.19 0.26 1.74 0.11 2.06 0.10 4.76 0.16 3.23 0.19 2.50 0.26 
Coma       4794 194.39939 27.49323 1 0.61 14.66  0.797 0.02441 2.310 0.015  63.7  0 1.09 0.22  0.258 0.009 21.14 0.37 2.227 0.006  -2.71 0.17  0.127 0.005 5.59 0.14  -6.48 0.17 5.17 0.21  8.62 0.26 1.51 0.11 1.84 0.10 4.90 0.15 3.09 0.16 2.64 0.22 
Coma       4806 194.39119 28.48226 1 1.00 14.00  0.790 0.02131 2.281 0.011  92.9 70 0.97 0.14  0.239 0.005 21.90 0.24 2.176 0.004  -1.76 0.12  0.107 0.004 5.53 0.10  -6.05 0.11 4.67 0.14  7.37 0.17 1.54 0.08 1.96 0.06 4.40 0.10 2.90 0.11 3.29 0.13 
Coma       4822 194.38314 28.47694 1 1.00 13.26  0.808 0.02256 2.406 0.010  64.0  0 0.86 0.20  0.284 0.008 21.09 0.33 2.183 0.005  -2.65 0.16  0.153 0.005 5.42 0.14  -6.41 0.16 5.04 0.20  7.82 0.25 1.74 0.11 1.89 0.06 4.97 0.09 2.81 0.10 2.93 0.13 
Coma       4829 194.38682 27.61035 1 1.00 14.19  0.788 0.02006 2.389 0.017  84.5 70 1.17 0.13  0.280 0.005 21.70 0.23 2.105 0.004  -2.19 0.12  0.153 0.004 5.73 0.10  -6.50 0.13 5.11 0.15  8.32 0.20 1.69 0.09 1.81 0.10 5.10 0.14 2.98 0.10 2.93 0.12 
Coma       4849 194.37497 28.18807 2 0.22 14.72  0.729 0.02311 2.052 0.014  54.1 10 1.28 0.27  0.179 0.011 19.86 0.48 2.005 0.007  -1.98 0.22  0.085 0.007 5.29 0.18  -6.14 0.21 4.61 0.25  6.65 0.29 1.47 0.13 1.75 0.08 4.20 0.12 2.80 0.14 2.74 0.17 
Coma       4866 194.36846 28.17643 1 0.31 15.38  0.759 0.02730 2.077 0.015  68.8  0 0.86 0.24  0.221 0.009 20.34 0.42 2.080 0.006  -1.63 0.18  0.087 0.006 5.59 0.15  -5.52 0.17 4.33 0.21  6.00 0.24 1.94 0.10 2.19 0.08 4.12 0.12 2.91 0.13 2.86 0.17 
Coma       4907 194.35767 27.54613 1 0.92 15.31  0.749 0.01858 2.259 0.016  76.2 70 1.28 0.16  0.240 0.007 21.49 0.29 2.021 0.004  -2.20 0.15  0.110 0.005 5.82 0.12  -6.02 0.15 4.31 0.18  5.40 0.23 1.90 0.10 1.89 0.09 4.45 0.14 2.54 0.15 2.12 0.22 
Coma       4918 194.35520 27.40457 4 0.17 15.70  0.581 0.01618 1.887 0.025  60.8 71 1.38 0.19  0.035 0.008 11.53 0.44 1.440 0.006   0.34 0.18  0.008 0.004 3.88 0.17  -6.16 0.19 3.02 0.24  2.48 0.31                     3.39 0.18 1.58 0.19 1.76 0.26 
Coma       4928 194.35149 27.49782 1 0.67 13.40  0.885 0.02467 2.425 0.009  98.2  0 1.09 0.12  0.272 0.005 21.65 0.20 2.035 0.003  -1.89 0.10  0.139 0.003 5.69 0.08  -6.09 0.10 4.99 0.12  7.95 0.15 1.47 0.07 1.80 0.08 4.84 0.13 2.70 0.15 2.70 0.18 
Coma       4933 194.34777 27.76628 4 1.00 15.46  0.730 0.03042 1.914 0.014  49.2  0 1.53 0.29  0.232 0.012 21.22 0.51 1.961 0.007  -1.31 0.23  0.054 0.007 4.92 0.20  -4.61 0.22 4.47 0.27  6.87 0.32 2.43 0.14 2.72 0.09 3.61 0.14 3.00 0.15 2.83 0.19 
Coma       4943 194.34551 27.49298 1 0.91 15.82  0.838 0.02748 2.120 0.011  44.7  0 1.53 0.33  0.220 0.013 22.11 0.57 2.160 0.009  -1.20 0.24  0.048 0.007 5.21 0.21  -5.77 0.24 5.00 0.29  5.84 0.35 2.34 0.14 2.50 0.09 4.16 0.14 3.07 0.15 2.64 0.19 
Coma       4945 194.34059 27.88043 4 0.70 15.93  0.586 0.02478 1.808 0.023  48.0  0 3.56 0.19  0.125 0.009 19.08 0.45 1.688 0.005   3.08 0.19  0.011 0.000 3.00 0.20  -0.10 0.19 3.17 0.27  4.78 0.33 3.47 0.14 3.50 0.09 2.68 0.14 2.39 0.16 2.63 0.19 
Coma       4974 194.32419 27.81092 4 0.01 15.93  0.523 0.02380 1.786 0.026  50.3  0 3.84 0.18  0.063 0.009 17.80 0.43 1.574 0.004   3.98 0.18  0.011 0.000 2.13 0.19   1.82 0.18 2.12 0.27  3.64 0.31 4.02 0.13 3.89 0.08 1.93 0.15 2.16 0.16 1.79 0.20 
Coma       4987 194.31993 27.61845 1 0.83 16.04  0.763 0.02414 2.231 0.010  68.6  0 1.49 0.17  0.238 0.007 20.53 0.31 1.967 0.004  -1.78 0.15  0.097 0.005 5.61 0.13  -5.59 0.15 4.24 0.19  5.54 0.24 1.72 0.10 1.95 0.07 4.18 0.10 2.83 0.11 2.57 0.14 
Coma       5038 194.29481 27.40490 4 0.97 15.40  0.688 0.02065 1.784 0.026  48.6 70 1.87 0.23  0.139 0.010 18.21 0.48 1.668 0.005  -0.12 0.20  0.040 0.007 4.38 0.19  -4.07 0.20 4.53 0.25  5.71 0.30 1.73 0.13 1.90 0.08 3.21 0.13 2.64 0.14 2.62 0.17 
Coma       5051 194.28923 27.46640 1 0.98 14.81  0.793 0.02485 2.333 0.017  73.3  0 1.05 0.16  0.252 0.006 21.61 0.27 1.996 0.004  -1.89 0.14  0.115 0.004 5.65 0.12  -6.39 0.14 5.26 0.17  7.88 0.21 1.99 0.09 2.20 0.13 4.87 0.13 3.21 0.10 3.06 0.13 
A2029         9 227.79017  5.75451 3 0.20 19.23  0.739 0.08073 1.978 0.041  20.4  0                                                            0.203 0.036 7.14 0.91  -6.82 0.94 3.00 1.10  6.00 0.86 2.23 0.30 2.28 0.19 4.20 0.35 2.11 0.31 1.98 0.35 
A2029        16 227.77303  5.73013 1 0.87 17.80  0.780 0.07482 2.229 0.021  37.1  0 0.70 0.99              22.35 1.47              -1.56 0.63  0.134 0.019 5.57 0.49  -5.40 0.48 4.53 0.59  7.04 0.48 1.65 0.17 1.93 0.11 4.60 0.16 2.37 0.15 2.82 0.18 
A2029        17 227.77803  5.72766 1 0.80 18.21  0.566 0.08048 2.130 0.024  40.7  0 1.15 0.91  0.195 0.024 19.79 1.04 2.034 0.015  -1.30 0.44  0.078 0.013 5.43 0.35  -4.87 0.35 4.56 0.47  5.77 0.41 1.94 0.15 2.13 0.10 4.41 0.17 2.45 0.18 2.44 0.20 
A2029        43 227.76585  5.73397 3 0.45 18.97  0.685 0.07643 2.133 0.036  16.8  0            0.129 0.065 17.36 3.14 1.722 0.036  -1.68 1.36  0.031 0.000 7.24 1.08  -6.66 1.15 4.70 1.34  1.07 1.13 1.92 0.38 2.25 0.24 3.03 0.35 2.41 0.33 2.31 0.40 
A2029        62 227.80807  5.71738 1 0.96 18.15  0.740 0.08236 1.981 0.033  21.5  0                                                            0.171 0.034 4.54 0.90  -3.83 0.83 3.90 1.02  8.07 0.81 1.44 0.29 1.99 0.18 4.24 0.27 3.15 0.26 2.94 0.30 
A2029        64 227.81943  5.72271 1 0.84 17.77  0.751 0.07375 2.201 0.014  29.3  0 1.69 0.55  0.200 0.023 22.56 0.95 2.127 0.015  -1.57 0.43  0.062 0.013 5.66 0.34  -5.67 0.39 5.21 0.46  7.20 0.52 1.79 0.22 2.15 0.14 4.89 0.25 2.60 0.25 3.08 0.30 
A2029        80 227.74604  5.74388 4 0.99 16.40  0.547 0.08911 2.180 0.021  51.0  0 4.02 0.15  0.105 0.007 17.78 0.36 1.695 0.004   4.45 0.16  0.032 0.000 2.50 0.17   1.85 0.16 2.64 0.24  4.26 0.31 4.55 0.12 4.41 0.08 1.77 0.15 1.87 0.16 2.11 0.21 
A2029        92 227.76046  5.76058 1 0.70 17.90  0.758 0.07360 2.145 0.017  64.4  0 1.49 0.39  0.255 0.015 21.89 0.62 2.191 0.010  -1.49 0.28  0.098 0.008 5.95 0.22  -5.45 0.23 3.79 0.29  5.90 0.28 1.59 0.13 1.96 0.08 3.91 0.12 3.04 0.11 2.29 0.16 
A2029       115 227.74189  5.73109 3 0.35 19.15  0.748 0.08586 1.873 0.035  23.2  0            0.093 0.066 17.70 2.75 2.337 0.047  -1.80 1.07  0.081 0.030 5.68 0.79  -5.11 0.77 4.34 0.92  5.33 0.77 2.11 0.26 2.37 0.17 3.44 0.25 2.15 0.25 3.36 0.28 
A2029       131 227.74859  5.71449 1 0.99 18.06  0.779 0.08261 2.251 0.021  42.4  0            0.217 0.025 21.30 0.97 2.105 0.017  -0.39 0.44  0.098 0.013 6.46 0.32  -5.47 0.35 3.98 0.42  5.14 0.41 1.59 0.15 1.75 0.10 5.03 0.15 2.72 0.16 2.59 0.20 
A2029       135 227.76099  5.70290 3 0.64 18.76  0.785 0.08121 2.088 0.038  22.5  0            0.297 0.060 19.13 2.57 2.051 0.039  -2.36 1.12  0.164 0.032 6.20 0.82  -5.67 0.82 3.31 0.99  6.99 0.80 1.59 0.27 1.93 0.17 4.50 0.27 2.79 0.25 2.59 0.30 
A2029       137 227.76569  5.68728 1 0.74 17.26  0.797 0.08444 2.184 0.016  47.3  0 2.05 0.46  0.251 0.020 20.48 0.85 2.003 0.013   0.16 0.37  0.069 0.012 4.14 0.33  -4.70 0.31 4.81 0.37  6.62 0.36 1.75 0.13 1.89 0.09 4.33 0.14 2.95 0.14 2.30 0.18 
A2029       143 227.81665  5.69662 4 0.00 17.15  0.754 0.08341 2.174 0.017  25.8 10 1.73 0.56  0.171 0.023 19.22 1.07 1.918 0.014   1.10 0.44  0.033 0.000 4.43 0.40  -2.88 0.42 3.86 0.53  4.56 0.61 2.01 0.25 2.15 0.16 4.25 0.27 3.27 0.29 4.03 0.36 
A2029       180 227.74461  5.77079 1 0.65 17.18  0.815 0.07409 2.482 0.012  52.7  0 0.98 0.34  0.330 0.013 22.01 0.52 2.162 0.009  -2.49 0.26  0.186 0.008 5.83 0.20  -6.19 0.22 5.25 0.26  8.38 0.29 1.43 0.13 1.75 0.08 5.28 0.14 2.79 0.14 2.89 0.17 
A2029       185 227.73503  5.75155 1 0.68 18.10  0.785 0.07942 2.313 0.031  22.3  0 3.26 1.61  0.353 0.067 20.79 2.55 2.211 0.045  -1.26 1.11  0.179 0.032 5.40 0.83  -5.63 0.79 5.48 0.95 10.30 0.76 1.58 0.28 2.10 0.18 4.67 0.30 2.73 0.29 2.87 0.35 
A2029       186 227.73320  5.74150 1 0.39 16.65  0.875 0.07349 2.376 0.033  22.9  0 1.71 1.82  0.261 0.073 22.31 2.58 2.646 0.058  -0.62 1.03  0.121 0.031 5.08 0.85  -5.33 0.82 4.54 1.06  6.53 0.78 1.96 0.26 2.20 0.17 4.20 0.27 2.28 0.25 2.08 0.32 
A2029       189 227.73377  5.74478 1 0.10 14.22  0.742 0.07819 2.583 0.018  34.5  0            0.300 0.045 23.45 1.61 2.389 0.033  -3.61 0.74  0.208 0.021 6.99 0.53  -7.36 0.55 5.21 0.72  7.57 0.54 1.60 0.18 1.88 0.12 4.58 0.20 2.73 0.19 2.48 0.26 
A2029       192 227.74390  5.75680 3 0.60 18.88  0.786 0.07774 2.097 0.034  22.8  0            0.180 0.065 19.91 2.60 2.077 0.042  -1.11 1.09  0.107 0.032 5.24 0.87  -5.19 0.82 5.18 0.95  7.00 0.76 1.95 0.26 2.15 0.16 4.96 0.25 2.28 0.23 2.26 0.27 
A2029       197 227.73584  5.77584 1 1.00 17.54  0.717 0.08158 2.207 0.012  65.2  0 2.16 0.32  0.204 0.013 20.12 0.58 1.962 0.008  -0.43 0.26  0.101 0.008 5.03 0.22  -3.87 0.22 4.07 0.28  6.99 0.27 2.37 0.11 2.52 0.07 4.21 0.12 2.77 0.12 2.54 0.16 
A2029       198 227.72810  5.75696 1 0.58 18.41  0.768 0.08008 2.191 0.013  46.1  0 1.69 0.62  0.248 0.023 22.75 0.94 2.094 0.015  -1.75 0.41  0.119 0.012 5.86 0.31  -5.75 0.32 3.65 0.39  7.17 0.37 2.42 0.14 2.57 0.09 4.62 0.16 2.57 0.17 2.42 0.19 
A2029       204 227.75031  5.78277 1 1.00 15.93  0.790 0.07835 2.461 0.010 107.0  0 1.05 0.23  0.293 0.008 21.51 0.33 2.211 0.005  -2.65 0.16  0.153 0.005 5.77 0.12  -6.00 0.13 5.12 0.17  7.53 0.17 1.73 0.07 1.97 0.05 4.30 0.08 2.91 0.08 3.02 0.10 
A2029       217 227.78937  5.79605 1 0.94 17.92  0.760 0.07420 1.998 0.023  50.6  0 1.02 0.71  0.209 0.020 20.54 0.82 2.177 0.014  -1.06 0.36  0.075 0.010 5.66 0.28  -5.03 0.29 4.11 0.37  6.47 0.37 1.89 0.13 2.10 0.09 4.08 0.16 2.77 0.14 2.44 0.19 
A2029       221 227.76267  5.79733 4 0.00 18.25  0.507 0.08975 1.933 0.040  15.5 11 5.73 1.13  0.064 0.064 14.48 3.06 1.515 0.031   3.00 1.27  0.031 0.000 2.51 1.24  -0.68 1.02 3.61 1.39  3.02 1.20                     2.75 0.34 1.69 0.36 1.16 0.43 
A2029       228 227.83257  5.74446 1 0.68 17.54  0.787 0.07792 2.302 0.011  37.4  0 1.46 0.44  0.251 0.017 21.43 0.72 2.223 0.012  -1.73 0.33  0.118 0.010 5.84 0.27  -6.39 0.31 4.92 0.36  8.04 0.41 1.75 0.17 2.00 0.11 5.02 0.19 2.84 0.20 2.53 0.25 
A2029       252 227.73674  5.67691 4 1.00 17.57  0.240 0.08170 2.412 0.022  51.5 11 4.95 0.15  0.041 0.008  8.28 0.43 1.249 0.003   6.04 0.18  0.030 0.000             3.67 0.18 0.66 0.39  1.22 0.34                     1.20 0.15 0.87 0.25 1.47 0.31 
A2029       253 227.70430  5.73385 1 0.58 18.10  0.797 0.07319 2.057 0.017  41.3  0 1.76 0.68  0.256 0.027 21.76 1.06 2.200 0.018  -0.49 0.46  0.079 0.014 5.40 0.38  -6.83 0.38 5.08 0.44  7.60 0.41 1.49 0.17 1.98 0.11 4.51 0.20 3.27 0.17 3.30 0.20 
A2029       263 227.71997  5.72484 1 0.77 17.01  0.747 0.07191 2.083 0.022  55.8  0 2.42 0.39  0.164 0.015 18.68 0.69 1.917 0.009   0.03 0.30  0.077 0.009 4.72 0.25  -4.26 0.25 4.13 0.32  5.83 0.32 1.52 0.12 1.67 0.08 3.87 0.14 2.74 0.14 2.04 0.20 
A2029       265 227.72253  5.69958 1 0.83 18.29  0.791 0.08282 2.190 0.013  49.6  0 1.42 0.94  0.273 0.034 23.36 1.38 2.034 0.021  -1.00 0.62  0.120 0.013 5.05 0.35  -5.42 0.35 4.67 0.43  7.64 0.39 1.89 0.16 1.96 0.10 4.81 0.17 2.68 0.19 2.40 0.22 
A2029       315 227.74490  5.69189 1 0.78 17.44  0.771 0.07262 2.227 0.017  52.8  0 1.48 0.43  0.259 0.018 20.40 0.75 2.052 0.011  -1.63 0.34  0.165 0.010 6.11 0.26  -5.50 0.28 4.09 0.34  7.16 0.32 1.54 0.12 1.76 0.08 4.39 0.12 2.87 0.12 2.85 0.15 
A2029       322 227.79752  5.67417 4 0.30 16.95  0.465 0.06825 2.034 0.016  63.6  0 5.36 0.17  0.063 0.009 16.12 0.43 1.613 0.005   6.58 0.17  0.027 0.000 1.03 0.19   5.31 0.15 1.16 0.29  1.70 0.27 4.80 0.10 4.68 0.06 1.87 0.10 0.65 0.23 1.49 0.15 
A2029       328 227.83966  5.68895 1 0.98 17.77  0.732 0.07227 2.093 0.016  24.6  0            0.231 0.028 20.08 1.19 2.094 0.018  -1.20 0.51  0.034 0.016 5.76 0.43  -5.50 0.47 3.10 0.56  5.63 0.62 1.97 0.26 2.27 0.17 3.20 0.30 3.17 0.30 3.46 0.36 
A2029       413 227.79230  5.82323 1 1.00 16.97  0.796 0.07681 2.228 0.022  43.7  0 1.90 0.36  0.212 0.015 20.42 0.63 1.984 0.009  -0.09 0.29  0.112 0.009 4.60 0.24  -4.88 0.26 4.93 0.32  7.97 0.35 1.67 0.15 1.71 0.10 5.24 0.16 3.19 0.16 2.87 0.20 
A2029       426 227.76163  5.80217 1 0.61 18.69  0.728 0.07435 1.976 0.028  28.9  0 2.78 1.04  0.191 0.044 19.45 1.88 1.921 0.027   0.42 0.77  0.079 0.023 4.84 0.64  -4.42 0.59 3.08 0.73  6.22 0.61 2.28 0.21 2.41 0.13 4.22 0.21 2.41 0.19 1.91 0.23 
A2029       427 227.76609  5.81307 3 0.41 18.77  0.731 0.07397 2.123 0.028  28.7  0 1.17 1.17  0.175 0.046 18.66 1.98 1.988 0.029  -1.60 0.83  0.111 0.023 5.55 0.62  -4.82 0.61 3.91 0.75  5.46 0.62 1.67 0.21 1.98 0.13 4.16 0.21 2.49 0.19 2.18 0.23 
A2029       429 227.79758  5.81231 1 0.98 17.36  0.743 0.07695 2.174 0.015  79.3  0 1.87 0.37  0.209 0.015 20.30 0.62 2.042 0.010  -0.81 0.28  0.114 0.008 5.11 0.21  -4.33 0.21 3.98 0.25  5.85 0.22 2.34 0.08 2.58 0.05 4.78 0.07 2.71 0.07 2.54 0.08 
A2029       430 227.79312  5.81437 1 0.61 17.34  0.848 0.07984 2.355 0.011  67.0  0 0.62 0.74  0.258 0.016 23.10 0.62 2.203 0.011  -2.48 0.29  0.138 0.008 6.06 0.21  -6.74 0.23 5.11 0.27  8.16 0.26 1.48 0.11 1.73 0.07 5.04 0.11 3.02 0.11 2.95 0.13 
A2029       432 227.79104  5.81370 1 0.91 18.49  0.765 0.08025 2.198 0.019  45.8  0            0.240 0.024 19.54 0.96 2.186 0.016  -2.16 0.42  0.108 0.012 5.57 0.32  -4.47 0.33 3.62 0.42  6.60 0.38 2.01 0.14 2.02 0.10 4.57 0.17 2.45 0.17 2.50 0.22 
A2029       438 227.84275  5.77977 1 1.00 18.34  0.760 0.07466 2.051 0.057  13.2  0 2.13 2.47  0.177 0.095 17.98 4.08 1.902 0.057  -0.41 1.69  0.048 0.050 6.23 1.35  -3.64 1.31 1.81 1.66  6.80 1.31 1.62 0.45 1.99 0.29 4.50 0.43 3.36 0.39 2.44 0.46 
A2029       442 227.86686  5.76126 1 1.00 16.79  0.693 0.06704 2.163 0.007  41.9  0 1.55 0.32  0.187 0.013 20.64 0.59 1.953 0.008  -0.21 0.27  0.078 0.009 4.56 0.24  -3.75 0.25 4.17 0.32  7.45 0.37 2.17 0.16 2.53 0.10 3.99 0.16 2.96 0.18 2.81 0.22 
A2029       493 227.67699  5.71888 1 1.00 16.90  0.784 0.07314 2.375 0.008  85.6  0 1.29 0.34  0.267 0.013 20.46 0.54 2.203 0.009  -1.65 0.23  0.122 0.007 5.41 0.17  -5.74 0.18 4.65 0.21  8.10 0.21 1.75 0.08 1.90 0.06 4.38 0.09 3.56 0.09 2.98 0.11 
A2029       496 227.68092  5.67604 1 1.00 17.73  0.783 0.07734 2.203 0.020  44.3  0 1.94 0.72  0.214 0.028 19.44 1.15 2.149 0.019  -1.85 0.50  0.084 0.015 6.33 0.39  -5.68 0.39 4.36 0.48  4.95 0.41 2.11 0.14 2.33 0.09 5.27 0.14 2.59 0.13 2.71 0.16 
A2029       497 227.68242  5.67154 4 0.10 17.06  0.188 0.08126 2.494 0.024  61.7 11 3.16 0.14  0.029 0.004  5.90 0.37 1.231 0.003   4.01 0.15  0.030 0.000 0.48 0.29   0.61 0.15 0.91 0.28  0.49 0.32                     1.63 0.14 0.81 0.15 1.26 0.20 
A2029       503 227.69456  5.69543 1 0.65 18.63  0.725 0.07651 2.065 0.032  39.5  0 1.09 1.23  0.166 0.047 19.47 2.02 1.954 0.029  -1.04 0.60  0.084 0.018 5.76 0.46  -5.27 0.46 3.68 0.53  4.01 0.44 1.80 0.15 1.91 0.10 3.11 0.15 2.31 0.14 2.05 0.16 
A2029       506 227.69811  5.64909 1 1.00 17.48  0.787 0.08536 2.126 0.017  49.2  0 1.43 0.49  0.222 0.019 22.71 0.79 2.087 0.013  -1.61 0.36  0.104 0.010 5.00 0.27  -5.08 0.28 4.76 0.34  7.48 0.36 1.95 0.14 2.32 0.09 4.32 0.14 3.61 0.14 3.16 0.17 
A2029       513 227.71716  5.65748 1 1.00 17.03  0.796 0.07489 2.172 0.018  62.8  0 1.50 0.38  0.249 0.015 18.95 0.64 2.090 0.009  -1.44 0.27  0.115 0.008 5.14 0.22  -5.50 0.23 4.88 0.27  7.99 0.27 1.52 0.10 1.78 0.07 4.71 0.11 2.87 0.10 2.95 0.24 
A2029       578 227.75361  5.66135 1 0.35 16.83  0.806 0.08126 2.387 0.011  56.3  0 1.50 0.49  0.268 0.017 20.00 0.70 2.087 0.011  -1.14 0.31  0.118 0.009 5.32 0.27  -5.28 0.26 5.30 0.32  8.06 0.29 1.54 0.11 1.75 0.07 4.61 0.12 2.89 0.12 3.35 0.16 
A2029       579 227.75604  5.65942 5 0.00 18.99  0.261 0.08591 2.189 0.172  14.2 11 3.48 0.81  0.086 0.037  7.31 2.20 1.147 0.015   3.15 0.97  0.030 0.000            -0.00 0.87            2.46 1.33                     2.21 0.41 1.48 0.47           
A2029       583 227.77434  5.64506 1 1.00 18.21  0.755 0.07336 2.100 0.026  35.6  0 1.45 0.72  0.266 0.033 22.60 1.23 2.119 0.021  -1.12 0.54  0.151 0.017 6.07 0.47  -5.11 0.45 4.60 0.50  6.03 0.47 1.65 0.17 1.93 0.11 4.37 0.18 2.86 0.17 2.61 0.20 
A2029       588 227.79990  5.65383 4 0.01 17.11  0.733 0.08432 2.049 0.031  26.8 10 2.41 0.52  0.204 0.022 21.61 0.99 1.903 0.014   0.38 0.45  0.043 0.014 4.13 0.39  -3.30 0.41 5.63 0.51  5.39 0.58 1.06 0.24 1.02 0.16 3.95 0.26 3.20 0.27 2.89 0.33 
A2029       695 227.66741  5.74028 4 0.02 18.41  0.384 0.06940 2.297 0.032  38.5 11 3.51 0.34  0.029 0.015 13.02 0.82 1.251 0.007   4.03 0.36  0.027 0.000 0.57 0.42   1.90 0.32 1.25 0.55  1.63 0.50                     1.82 0.16 1.23 0.18 1.52 0.22 
A2029       699 227.67693  5.77815 1 0.13 18.00  0.688 0.07714 1.891 0.037  19.5  0 2.70 0.78  0.167 0.032 20.06 1.46 1.962 0.020   0.79 0.61  0.030 0.000 3.75 0.55  -2.80 0.56 4.15 0.71  5.66 0.78 1.69 0.33 2.06 0.21 4.95 0.37 2.82 0.40 2.28 0.48 
A2029       700 227.67717  5.74753 1 0.92 17.39  0.781 0.07843 2.180 0.020  32.6  0 1.69 0.47  0.231 0.019 21.02 0.80 2.007 0.012   0.82 0.35  0.079 0.011 5.26 0.31  -4.97 0.34 4.00 0.41  7.07 0.47 1.88 0.20 1.76 0.13           2.56 0.23 3.37 0.28 
A2029       706 227.69512  5.79456 1 1.00 18.18  0.817 0.07459 1.988 0.029  25.1  0 0.45 0.76  0.257 0.029 22.40 1.18 2.168 0.020   0.38 0.49  0.102 0.016 5.34 0.41  -4.98 0.46 3.92 0.56  7.53 0.60 1.80 0.25 2.13 0.16 4.86 0.29 3.18 0.29 1.29 0.37 
A2029       707 227.69979  5.75756 1 0.45 18.11  0.784 0.07590 2.304 0.013  51.5  0 1.11 0.53  0.275 0.021 22.75 0.79 2.114 0.013  -2.09 0.37  0.177 0.011 5.78 0.28  -5.81 0.29 4.71 0.35  7.91 0.33 1.68 0.13 1.79 0.08 4.19 0.15 2.50 0.14 2.71 0.17 
A2029       708 227.70744  5.81571 1 1.00 17.90  0.847 0.07954 2.443 0.010  35.1  0 1.38 0.49  0.306 0.019 22.24 0.77 2.224 0.013  -1.81 0.36  0.130 0.011 5.84 0.29  -5.39 0.32 3.91 0.39  6.80 0.44 1.80 0.18 2.10 0.12 5.13 0.20 2.52 0.22 2.31 0.27 
A2029       714 227.71264  5.80087 1 1.00 17.05  0.826 0.07428 2.334 0.011  29.6  0 0.75 0.62  0.287 0.024 21.33 0.98 2.123 0.015  -1.98 0.45  0.129 0.013 5.83 0.34  -5.96 0.39 5.81 0.46  8.29 0.51 1.07 0.22 1.66 0.14 4.68 0.25 2.88 0.24 2.58 0.30 
A2029       726 227.75095  5.84704 4 0.03 18.01  0.604 0.08810 1.843 0.043  14.7  0 3.03 0.74  0.076 0.034 22.25 1.62 1.716 0.019   2.25 0.70  0.032 0.000 1.86 0.69   0.23 0.63 2.78 0.89  4.20 1.02 4.90 0.40 4.19 0.25 2.39 0.48 3.84 0.52 2.97 0.67 
A2029       788 227.85536  5.80986 4 0.00 17.25  0.464 0.08073 2.047 0.071  18.3 11 3.30 0.45  0.056 0.020 11.79 1.16 1.428 0.010   4.86 0.45  0.030 0.000 0.78 0.54   1.59 0.47 1.48 0.71  2.05 0.87                     0.75 0.44 1.19 0.45 1.46 0.56 
A2029       803 227.77012  5.82933 1 0.87 18.09  0.800 0.08406 2.394 0.012  66.4  0 1.23 0.52  0.280 0.015 21.32 0.62 2.120 0.010  -1.91 0.28  0.149 0.008 5.73 0.21  -6.07 0.23 4.53 0.28  7.84 0.28 1.61 0.11 1.91 0.07 4.86 0.12 3.13 0.12 2.74 0.17 
A2029       812 227.79437  5.83244 1 0.35 17.84  0.716 0.07418 1.957 0.018  46.0  0 2.03 0.51  0.225 0.020 19.68 0.91 1.971 0.013  -1.12 0.39  0.057 0.009 5.30 0.31  -5.02 0.31 5.36 0.37  6.33 0.37 1.88 0.14 2.21 0.09 4.07 0.15 3.02 0.15 3.12 0.17 
A2029       820 227.82069  5.83040 1 1.00 17.15  0.771 0.07329 2.164 0.022  34.4  0 0.98 0.49  0.206 0.019 17.96 0.84 2.034 0.012  -1.89 0.37  0.098 0.011 5.33 0.30  -5.42 0.33 4.47 0.40  7.05 0.44 1.66 0.19 1.98 0.12 4.39 0.21 3.26 0.21 3.21 0.26 
A2029       837 227.87665  5.78076 1 0.98 18.34  0.784 0.08109 2.094 0.026  19.4  0 3.62 0.93  0.299 0.041 20.92 1.68 2.246 0.029   0.16 0.69  0.032 0.000 3.55 0.61  -3.72 0.60 5.31 0.73  6.35 0.79 2.47 0.32 2.27 0.21 3.65 0.39 2.11 0.38 2.68 0.46 
A2029       946 227.63985  5.63451 1 0.50 17.84  0.718 0.07484 1.941 0.021  40.3  0 2.42 0.80  0.198 0.036 19.04 1.01 2.233 0.024  -2.05 0.45  0.097 0.013 4.06 0.38  -3.88 0.35 4.60 0.43  6.75 0.43 1.87 0.20 2.27 0.12 3.88 0.19 2.70 0.19 3.00 0.21 
A2029       949 227.64626  5.65685 1 0.38 16.87  0.799 0.08136 2.362 0.011  63.9  0 1.53 0.41  0.299 0.016 20.18 0.59 2.123 0.011  -0.97 0.27  0.136 0.008 5.52 0.21  -5.55 0.22 4.81 0.28  7.99 0.27 1.55 0.11 1.89 0.07 4.68 0.12 3.12 0.11 2.77 0.15 
A2029       953 227.65504  5.72520 3 0.15 19.19  0.667 0.07727 2.081 0.038  16.7  0            0.164 0.077 24.09 3.24 1.976 0.049   1.50 1.32  0.043 0.041 6.84 1.09  -5.16 1.10 3.48 1.33  4.13 1.07 2.20 0.35 2.28 0.22 4.18 0.34 2.77 0.32 2.15 0.38 
A2029       962 227.66166  5.67441 4 0.00 16.81  0.262 0.08252 2.192 0.040  49.9 11 1.70 0.23  0.018 0.000  4.81 0.53 1.244 0.004   1.90 0.23  0.030 0.000 1.13 0.22  -3.50 0.22 1.35 0.40  0.35 0.64                     2.29 0.15 0.79 0.17 0.69 0.21 
A2029       968 227.66327  5.63868 3 0.10 19.33  0.752 0.07850 1.908 0.043  17.3  0 3.22 1.73  0.282 0.072 27.00 2.93 1.962 0.045  -0.30 1.30  0.118 0.041 5.96 1.10  -4.48 1.07 4.73 1.26  5.57 1.04 2.32 0.36 2.71 0.22 3.28 0.35 0.93 0.34 2.48 0.38 
A2029       970 227.66637  5.65528 1 1.00 17.08  0.796 0.07672 2.448 0.009  78.4  0 1.30 0.31  0.312 0.012 22.40 0.47 2.343 0.009  -2.82 0.22  0.165 0.006 5.92 0.17  -6.38 0.18 5.37 0.22  7.57 0.22 1.63 0.09 1.92 0.06 5.04 0.09 3.25 0.10 2.80 0.12 
A2029       979 227.68445  5.65740 3 0.85 18.91  0.748 0.07829 1.930 0.038  32.4  0 2.79 1.03  0.216 0.043 20.31 1.68 2.141 0.029   0.40 0.70  0.073 0.021 5.73 0.56  -4.72 0.54 3.99 0.65  5.00 0.56 1.99 0.19 2.18 0.12 3.54 0.19 2.24 0.18 2.01 0.21 
A2029       986 227.69382  5.59143 4 0.00 18.26  0.636 0.07287 1.951 0.052  12.6 10 1.40 1.04  0.045 0.042 17.35 1.95 1.493 0.020   4.09 0.83  0.029 0.000 3.15 0.80  -0.41 0.78 2.04 1.10            1.97 0.50 1.81 0.32 2.91 0.57 1.56 0.57 1.64 0.70 
A2029       993 227.71036  5.62476 1 0.27 18.25  0.708 0.07842 1.961 0.023  17.9  0 2.46 0.83  0.230 0.036 21.07 1.53 2.045 0.023  -1.17 0.68  0.031 0.000 3.88 0.60  -3.52 0.61 4.89 0.75  7.82 0.83 1.96 0.35 2.13 0.23           2.59 0.41 2.72 0.50 
A2029      1124 227.80475  5.60505 1 0.45 18.06  0.648 0.07358 2.046 0.019  24.6  0 3.02 0.53  0.117 0.024 21.65 1.05 1.937 0.015  -0.12 0.48  0.063 0.015 5.12 0.40  -3.33 0.43 3.68 0.55  6.69 0.61 3.10 0.26 3.23 0.16 2.85 0.31 2.63 0.31 2.39 0.38 
A2029      1130 227.81903  5.57543 1 0.78 17.14  0.829 0.08133 2.323 0.018  30.6  0 1.58 0.57  0.278 0.023 18.21 0.99 2.161 0.015  -1.78 0.43  0.141 0.013 5.86 0.34  -6.38 0.38 5.68 0.44  7.50 0.50 1.54 0.21 1.89 0.14 5.09 0.24 2.83 0.23 3.65 0.28 
A2029      1140 227.85786  5.63080 1 0.88 17.64  0.806 0.08254 2.231 0.013  35.0  0 1.12 0.48  0.296 0.019 21.75 0.80 2.252 0.013  -2.08 0.35  0.123 0.011 5.10 0.29  -5.26 0.32 3.96 0.40  7.07 0.44 2.07 0.18 2.20 0.12 5.02 0.20 2.78 0.22 2.99 0.26 
A2029      1264 227.92307  5.70375 1 0.89 17.96  0.789 0.08050 2.212 0.027  14.2  0            0.219 0.107 17.41 4.25 2.108 0.069  -0.06 1.72  0.040 0.052 4.81 1.45  -4.00 1.33 4.56 1.62  5.85 1.26 1.64 0.43 1.89 0.27 4.07 0.41 2.37 0.38 2.59 0.45 
A2029      1283 227.93506  5.69678 1 1.00 17.18  0.742 0.07089 2.217 0.015  42.2  0 1.27 0.35  0.212 0.014 21.00 0.60 2.088 0.009  -1.08 0.28  0.103 0.009 4.74 0.24  -4.15 0.25 4.37 0.31  7.96 0.36 2.01 0.15 2.23 0.10 4.56 0.16 2.97 0.17 2.86 0.22 
A2029      1385 227.65935  5.85382 1 0.37 17.51  0.718 0.06821 2.242 0.014  32.0  0 1.31 0.50  0.214 0.020 21.61 0.82 2.150 0.013   0.31 0.36  0.080 0.011 4.87 0.31  -5.31 0.33 4.59 0.40  6.73 0.46 2.40 0.19 2.59 0.12 4.35 0.19 3.45 0.21 2.54 0.27 
A2029      1426 227.63376  5.79965 1 0.40 17.65  0.695 0.08126 1.760 0.034  21.7  0 2.23 0.71  0.264 0.029 23.47 1.27 1.935 0.018   1.07 0.54  0.031 0.000 3.48 0.51  -2.53 0.50 4.62 0.64  5.74 0.73 2.25 0.30 2.05 0.20 3.50 0.35 2.04 0.37 3.00 0.44 
A2029      1429 227.63688  5.81660 1 0.70 17.83  0.796 0.07614 2.254 0.021  27.7  0 2.39 0.60  0.242 0.025 21.43 1.02 2.206 0.017  -1.42 0.46  0.094 0.014 6.09 0.36  -5.40 0.41 4.17 0.49  6.77 0.53 2.15 0.22 2.14 0.14 4.55 0.25 3.04 0.25 2.86 0.30 
A2029      1436 227.65174  5.83437 1 0.88 18.10  0.773 0.07905 2.227 0.023  21.3  0 0.77 1.27  0.284 0.058 20.40 2.14 2.268 0.040  -0.09 0.95  0.113 0.029 4.93 0.70  -5.38 0.76 3.71 1.02  8.46 0.83 1.23 0.29 1.69 0.19 3.75 0.42 3.14 0.30 2.36 0.35 
A2029      1440 227.65662  5.79133 1 0.29 18.16  0.762 0.07680 2.079 0.016  28.7  0 1.03 0.57  0.190 0.021 21.40 0.98 2.048 0.014  -0.72 0.41  0.047 0.013 5.32 0.36  -5.21 0.39 4.57 0.48  7.32 0.53 2.02 0.23 2.22 0.13 4.77 0.25 3.14 0.27 2.69 0.33 
A2029      1444 227.67058  5.82075 1 0.40 18.45  0.806 0.07284 2.252 0.019  26.5  0 1.02 0.69  0.272 0.027 21.01 1.12 2.151 0.018  -0.89 0.49  0.116 0.015 5.00 0.40  -5.40 0.44 3.97 0.54  6.66 0.57 2.17 0.24 2.34 0.15 4.22 0.28 2.68 0.28 2.14 0.35 
A2029      1448 227.68445  5.87288 1 1.00 17.28  0.626 0.06851 1.950 0.019  35.9  0 2.54 0.34  0.154 0.015 20.67 0.67 1.910 0.009   0.96 0.30  0.059 0.009 4.45 0.27  -2.48 0.28 2.73 0.38  4.99 0.44 2.86 0.18 3.09 0.11 3.52 0.19 2.94 0.21 2.33 0.27 
A2029      1449 227.68651  5.83626 2 0.66 17.38  0.715 0.07690 2.130 0.031  18.8 10 2.02 0.78  0.161 0.034 20.16 1.46 1.983 0.021   1.12 0.63  0.032 0.000 3.70 0.57  -4.01 0.59 3.85 0.75  5.00 0.80 0.36 0.34 0.33 0.23 4.93 0.35 2.00 0.38 2.56 0.45 
A2029      1453 227.70199  5.89959 1 0.53 17.69  0.782 0.08174 1.973 0.031  29.6  0 1.28 0.57  0.204 0.022 17.87 0.98 2.068 0.014  -0.45 0.42  0.054 0.013 4.49 0.36  -4.84 0.38 5.46 0.45  6.64 0.52 2.34 0.21 2.33 0.14 4.55 0.25 2.77 0.26 2.75 0.33 
A2029      1460 227.70608  5.85194 2 1.00 17.21  0.745 0.07396 2.184 0.019  23.5 10 1.37 0.65  0.092 0.027 17.28 1.21 1.980 0.016  -0.58 0.51  0.032 0.000 4.22 0.45  -3.71 0.46 3.31 0.58  5.08 0.63                     4.19 0.29 2.80 0.28 2.09 0.35 
A2029      1478 227.76033  5.87822 1 0.48 16.53  0.745 0.08876 2.260 0.012  55.3  0 1.41 0.25  0.266 0.010 21.92 0.46 2.033 0.007  -1.17 0.22  0.096 0.007 5.43 0.18  -4.73 0.20 4.78 0.24  6.31 0.29 1.97 0.12 2.28 0.08 4.17 0.12 2.80 0.14 2.94 0.17 
A2029      1480 227.76032  5.86888 1 0.95 17.99  0.758 0.07248 2.188 0.021  23.0  0 1.02 0.79  0.151 0.032 22.54 1.30 2.165 0.021  -2.20 0.58  0.134 0.017 5.52 0.46  -4.78 0.50 3.53 0.61  7.29 0.66 1.30 0.28 1.83 0.18           3.99 0.30 3.22 0.37 
A2029      1481 227.76346  5.89687 1 1.00 16.90  0.774 0.08008 2.325 0.015  44.6  0 1.62 0.30  0.248 0.012 22.88 0.52 2.136 0.008  -0.97 0.25  0.109 0.008 5.16 0.21  -5.16 0.24 4.87 0.29  7.65 0.34 2.25 0.15 2.48 0.09 4.75 0.17 2.80 0.17 3.19 0.21 
A2029      1615 227.78242  5.88461 1 1.00 17.08  0.794 0.07730 2.402 0.011  37.8  0 1.18 0.47  0.279 0.019 19.39 0.75 2.287 0.013  -7.19 0.34  0.179 0.010 6.34 0.26  -5.85 0.30 3.96 0.36  8.76 0.39 1.70 0.17 1.75 0.11 5.62 0.18 3.60 0.19 2.94 0.23 
A2029      1619 227.78994  5.87593 1 1.00 17.49  0.754 0.07562 1.920 0.043  17.2  0            0.306 0.077 23.64 2.95 2.301 0.055  -3.14 1.33  0.103 0.038 4.81 1.05  -5.63 1.01 3.98 1.20  7.26 1.00 1.92 0.35 2.32 0.22 3.45 0.33 3.16 0.30 2.85 0.35 
A2029      1622 227.81332  5.87215 1 1.00 16.90  0.745 0.07287 2.143 0.017  36.9  0 1.16 0.43  0.243 0.018 19.92 0.74 2.101 0.012  -1.79 0.33  0.111 0.010 5.73 0.27  -5.28 0.30 3.71 0.37  8.60 0.41 1.69 0.18 1.88 0.11 4.25 0.20 2.88 0.20 3.23 0.24 
A2029      1626 227.83231  5.87783 1 0.97 16.63  0.796 0.07334 2.304 0.012  41.2  0 0.48 0.37  0.187 0.014 21.27 0.61 2.093 0.009  -1.36 0.29  0.083 0.009 5.80 0.23  -5.00 0.26 3.54 0.33  8.05 0.37 1.67 0.16 1.82 0.10 4.26 0.18 2.74 0.18 2.88 0.22 
A2029      1630 227.84873  5.88225 1 1.00 18.33  0.758 0.07655 2.043 0.021  23.2  0 1.92 0.74  0.248 0.029 21.44 1.27 1.952 0.018   0.15 0.54  0.062 0.017 4.84 0.45  -5.41 0.50 5.04 0.59  7.07 0.65 2.46 0.27 2.74 0.17 5.35 0.30 2.97 0.32 3.91 0.39 
A2029      1641 227.88023  5.86021 2 1.00 17.98  0.810 0.08264 2.160 0.039  19.4 11            0.118 0.073 19.23 3.16 2.017 0.046  -3.75 1.42  0.257 0.038 5.60 0.97  -7.32 0.96 4.92 1.11  6.71 0.93                     4.54 0.30 2.33 0.29 2.75 0.34 
A2029      1643 227.88124  5.85418 1 0.88 18.13  0.711 0.07364 2.258 0.018  23.1  0 1.55 0.69  0.231 0.028 22.32 1.20 1.960 0.017  -1.43 0.54  0.049 0.017 5.89 0.44  -4.09 0.48 2.45 0.61  4.05 0.68 2.05 0.28 2.09 0.18 4.65 0.32 3.84 0.31 2.58 0.40 
A2029      1859 227.55416  5.60393 1 0.46 16.43  0.803 0.07907 2.298 0.019  47.2  0 1.49 0.31  0.271 0.012 23.77 0.51 2.246 0.009  -1.24 0.24  0.114 0.008 5.70 0.20  -6.24 0.23 5.28 0.27  7.86 0.31 1.99 0.13 2.14 0.09           3.37 0.15 2.90 0.19 
A2029      1862 227.56356  5.63479 1 1.00 18.00  0.755 0.08299 2.280 0.021  23.1  0            0.170 0.026 23.29 1.16 1.971 0.017   0.14 0.51  0.065 0.016 6.00 0.44  -5.50 0.50 5.09 0.58  4.24 0.67 1.85 0.27 1.96 0.18 4.63 0.32 2.58 0.32 3.04 0.39 
A2029      1863 227.57228  5.70119 1 0.87 17.06  0.771 0.07803 2.316 0.014  33.4  0 2.30 0.44  0.250 0.018 23.84 0.76 2.042 0.012  -0.88 0.36  0.100 0.011 5.05 0.30  -4.97 0.33 4.06 0.40  7.62 0.46 1.75 0.20 2.00 0.13 4.03 0.22 2.34 0.23 2.56 0.28 
A2029      2002 227.61957  5.63818 1 1.00 17.95  0.788 0.07811 2.235 0.016  29.1  0 2.11 0.56  0.234 0.023 20.98 0.97 2.135 0.015  -1.44 0.44  0.125 0.013 5.73 0.35  -5.73 0.39 4.79 0.46  8.32 0.50 2.60 0.21 2.45 0.14 4.44 0.24 3.10 0.24 3.00 0.29 
A2029      2007 227.62312  5.56475 1 1.00 18.12  0.742 0.08310 2.211 0.013  26.7  0 1.46 0.60  0.217 0.023 20.16 1.04 2.013 0.015  -1.64 0.46  0.081 0.014 4.60 0.40  -4.80 0.42 4.82 0.50  5.68 0.59 2.60 0.23 2.61 0.15 4.68 0.27 3.09 0.27 3.61 0.34 
A2029      2171 227.72961  5.55880 1 1.00 16.94  0.836 0.07936 2.350 0.019  36.7  0 0.91 0.46  0.295 0.018 20.48 0.75 2.144 0.012  -1.72 0.35  0.193 0.010 5.36 0.27  -6.02 0.31 5.76 0.36  7.83 0.42 1.55 0.17 1.69 0.11 4.24 0.20 3.21 0.19 3.29 0.24 
A2029      2180 227.78108  5.54991 1 1.00 16.56  0.807 0.08484 2.337 0.012  39.4  0 1.36 0.37  0.295 0.015 22.08 0.64 2.088 0.010  -2.31 0.31  0.129 0.009 5.62 0.25  -5.61 0.28 5.27 0.33  6.72 0.39 1.70 0.16 1.96 0.11 4.73 0.17 2.83 0.19 2.97 0.23 
A2029      2183 227.78847  5.51967 2 0.18 17.59  0.629 0.08342 1.872 0.028  29.4 11 3.27 0.35  0.135 0.016 15.98 0.82 1.715 0.009   2.09 0.35  0.036 0.011 2.17 0.34   0.08 0.32 3.71 0.44  2.94 0.53 2.29 0.22 2.36 0.14 2.09 0.26 2.81 0.25 2.53 0.32 
A2029      2197 227.84555  5.51884 1 0.57 17.61  0.708 0.07505 2.112 0.019  31.6  0 1.51 0.48  0.182 0.020 20.89 0.86 2.038 0.012  -1.02 0.38  0.045 0.012 5.46 0.32  -4.30 0.35 3.89 0.44  5.98 0.49 1.86 0.21 2.26 0.13 4.22 0.23 3.33 0.24 2.28 0.29 
A2029      2286 227.88788  5.56371 1 0.72 16.19  0.687 0.07360 2.177 0.019  61.0  0 1.96 0.20  0.182 0.008 19.51 0.39 1.914 0.005   0.51 0.18  0.070 0.006 4.63 0.16  -3.10 0.18 3.78 0.23  6.52 0.28 3.12 0.11 3.27 0.07 3.50 0.13 2.74 0.13 2.80 0.16 
A2029      2293 227.89972  5.56453 1 1.00 17.26  0.806 0.08304 2.210 0.014  35.2  0 1.44 0.44  0.226 0.018 21.08 0.76 2.116 0.012  -2.80 0.34  0.086 0.011 4.85 0.29  -5.07 0.31 4.69 0.38  6.05 0.44 2.04 0.19 2.11 0.12 4.61 0.21 2.82 0.22 2.83 0.26 
A2029      2307 227.94386  5.60431 1 0.19 18.01  0.680 0.07248 2.012 0.017  28.2  0 1.71 0.51  0.145 0.022 20.62 0.94 1.949 0.013   2.17 0.40  0.030 0.000 4.40 0.37  -2.27 0.37 3.53 0.48  4.75 0.56 2.77 0.23 2.67 0.14 2.95 0.27 2.52 0.27 3.35 0.33 
A2029      2312 227.95469  5.64050 1 0.49 18.23  0.754 0.07768 2.050 0.023  20.6  0 2.22 0.83  0.276 0.035 23.72 1.39 1.977 0.022  -1.47 0.68  0.141 0.020 5.52 0.53  -5.77 0.58 3.94 0.67  6.44 0.74 0.98 0.31 1.58 0.20 4.66 0.35 1.99 0.35 2.44 0.42 
A2029      2542 227.64621  5.96013 1 0.92 18.08  0.739 0.07625 2.082 0.018  27.7  0 1.47 0.57  0.185 0.023 20.64 0.98 2.030 0.014  -0.33 0.43  0.057 0.014 5.27 0.37  -4.80 0.40 3.81 0.49  5.30 0.54 2.34 0.22 2.36 0.14 3.55 0.26 3.17 0.26 2.62 0.31 
A2029      2543 227.66834  5.95603 1 1.00 16.94  0.774 0.07790 2.301 0.008  43.4  0 1.87 0.32  0.300 0.013 23.08 0.55 2.107 0.009 -12.79 0.26  0.117 0.008 5.12 0.23  -5.48 0.25 4.68 0.30  7.14 0.36 1.65 0.15 1.72 0.10 4.35 0.17 2.56 0.18 2.31 0.22 
A2029      2548 227.68226  5.97062 1 0.99 17.61  0.799 0.08025 2.274 0.014  34.8  0 2.30 0.43  0.231 0.017 22.42 0.75 2.146 0.012  -0.76 0.33  0.105 0.010 5.54 0.29  -5.99 0.32 5.47 0.37  6.45 0.44 2.27 0.18 2.24 0.12 5.26 0.21 2.79 0.22 3.54 0.27 
A2029      2555 227.70549  5.94763 1 0.04 17.74  0.749 0.07982 2.107 0.016  25.5  0 2.11 0.58  0.245 0.024 22.03 1.02 2.045 0.015   0.43 0.45  0.067 0.014 4.80 0.40  -3.76 0.42 3.25 0.53  6.30 0.58 1.63 0.24 2.07 0.16 4.01 0.27 3.49 0.27 2.17 0.34 
A2029      2564 227.73300  5.97059 1 0.59 17.52  0.676 0.07408 1.978 0.025  25.4  0 3.08 1.04  0.184 0.043 18.25 1.77 1.998 0.027   1.33 0.74  0.057 0.024 4.47 0.70  -2.22 0.62 2.89 0.80  4.96 0.70 3.15 0.24 3.30 0.15 3.32 0.23 2.67 0.23 2.27 0.27 
A2029      2569 227.73977  5.98138 4 0.11 18.12  0.865         1.976 0.075        0                                                                                                                                                                     
A2029      2575 227.75367  5.97166 1 0.64 18.29  0.735 0.07451 2.123 0.017  20.3  0 3.54 0.66  0.209 0.029 25.33 1.21 1.976 0.018   0.12 0.55  0.031 0.000 4.73 0.49  -5.45 0.54 4.60 0.65  5.91 0.67 2.60 0.27 2.74 0.17 3.80 0.34 3.94 0.31 2.32 0.38 
A2029      2668 227.82796  5.96235 1 0.99 17.72  0.776 0.07552 2.202 0.015  25.8  0 0.42 0.68  0.198 0.027 20.88 1.06 2.271 0.019  -2.15 0.48  0.087 0.014 5.27 0.39  -6.22 0.44 5.54 0.52  7.67 0.53 1.83 0.22 2.35 0.14 3.59 0.25 2.62 0.25 2.88 0.29 
A2029      2794 227.92301  5.93755 1 1.00 17.81  0.735 0.07949 1.951 0.019  21.5  0 2.73 0.68  0.210 0.029 21.20 1.29 1.959 0.018  -0.82 0.57  0.097 0.018 4.79 0.49  -4.16 0.51 3.45 0.64  5.14 0.72 1.84 0.29 1.79 0.20 2.97 0.35 3.59 0.35 3.74 0.42 
A2029      2797 227.94299  5.96042 1 0.68 16.96  0.828 0.07810 2.250 0.017  30.9  0 2.44 0.47  0.229 0.020 20.32 0.90 2.088 0.013  -0.68 0.39  0.064 0.012 5.14 0.33  -4.21 0.35 3.30 0.45  7.39 0.49 2.18 0.20 2.14 0.13 3.62 0.22 2.61 0.23 2.92 0.28 
A2029      2842 227.64916  5.51293 4 0.10 18.50  0.485 0.08005 2.205 0.030  32.1 11 3.04 0.45  0.010 0.020 11.14 1.07 1.369 0.009   3.88 0.44  0.027 0.000 0.61 0.51   1.38 0.40 1.53 0.64  1.75 0.59                     1.65 0.21 1.74 0.21 1.44 0.26 
A2029      2843 227.65248  5.51161 1 0.76 18.11  0.775 0.07910 2.297 0.012  53.0  0 1.99 0.44  0.251 0.018 21.80 0.73 2.095 0.012  -0.58 0.32  0.125 0.010 5.69 0.26  -5.37 0.27 4.52 0.34  6.77 0.33 1.67 0.13 1.92 0.09 3.53 0.13 2.86 0.14 2.28 0.18 
A2029      2859 227.73008  5.49986 1 0.41 18.31  0.702 0.07593 2.026 0.056  21.0  0 2.70 1.61  0.185 0.062 23.04 2.52 1.890 0.040   0.84 1.09  0.027 0.000 3.93 1.08  -1.62 0.94 1.47 1.23  4.76 0.92 2.60 0.32 2.68 0.20           2.25 0.26 1.96 0.30 
A2029      2971 227.52276  5.78265 4 0.00 17.70  0.444 0.07109 2.328 0.025  25.8 11 3.59 0.28  0.029 0.013  7.90 0.73 1.355 0.006   2.52 0.31  0.028 0.000 0.51 0.34   0.04 0.31 1.08 0.47  3.30 0.57                     2.70 0.26 2.23 0.30 0.81 0.39 
A2029      2982 227.55184  5.79831 3 0.73 19.16  0.709 0.08033 1.973 0.067  12.5  0            0.252 0.107 21.43 4.37 1.915 0.065   0.63 1.87  0.090 0.059 6.91 1.50  -4.67 1.48 3.22 1.77  6.33 1.41 2.35 0.46 2.69 0.29 3.58 0.46 2.59 0.41 2.88 0.47 
A2029      2995 227.58580  5.85502 4 0.20 18.04  0.497 0.08121 2.001 0.031  23.5 11 3.69 0.50  0.062 0.024 13.40 1.37 1.420 0.011   5.44 0.52  0.029 0.000 1.28 1.01   2.28 0.45 2.15 0.93  0.70 0.69                     2.06 0.30 2.09 0.36 2.20 0.36 
A2029      3018 227.54470  5.76844 4 0.08 18.49  0.520 0.08802 2.229 0.120  12.2 11 3.90 1.13  0.065 0.053 10.50 2.75 1.479 0.026   4.65 1.11  0.028 0.000             0.80 1.08            2.14 1.55                     2.34 0.49 1.41 0.52 1.27 0.64 
A2029      3023 227.55189  5.77132 4 0.00 17.87  0.602 0.08688 2.074 0.024  20.8 11 4.28 0.44  0.094 0.021 17.83 1.05 1.573 0.011   5.41 0.42  0.031 0.000 2.36 0.46   0.81 0.43 2.99 0.61  3.56 0.73 1.91 0.32 1.84 0.21 1.35 0.34 3.21 0.38 0.83 0.52 
A2029      3027 227.55663  5.78274 4 0.10 18.53  0.360 0.07612 2.595 0.203  13.2 11 0.60 1.16  0.013 0.000  6.90 2.33 1.256 0.017   6.49 0.91  0.026 0.000 1.52 1.27  -0.40 0.98                                          1.69 0.56 0.97 0.57 1.07 0.82 
A2029      3035 227.57988  5.84490 1 0.84 18.11  0.732 0.07929 2.009 0.030  30.1  0 1.45 1.00  0.161 0.039 16.82 1.79 1.852 0.023   0.14 0.75  0.071 0.022 4.34 0.60  -4.52 0.56 3.84 0.70  5.15 0.59 2.10 0.20 2.35 0.13 2.90 0.20 2.85 0.19 2.68 0.22 
A2029      3041 227.58158  5.78652 1 1.00 17.34  0.770 0.07861 2.160 0.021  39.6  0 1.37 0.33  0.209 0.013 19.18 0.61 1.936 0.008   0.13 0.27  0.113 0.009 4.85 0.24  -4.43 0.26 4.23 0.33  8.37 0.38 1.49 0.17 1.68 0.11           2.76 0.19 2.47 0.24 
A2029      3057 227.60605  5.84112 1 1.00 16.12  0.785 0.07443 2.352 0.011  50.0  0 0.76 0.28  0.278 0.010 23.02 0.45 2.120 0.007  -1.93 0.22  0.143 0.007 5.80 0.18  -6.23 0.21 4.91 0.26  8.23 0.31 1.45 0.13 1.80 0.09 4.60 0.15 3.16 0.15 2.63 0.19 
A2029      3159 227.63496  5.89156 1 1.00 16.12  0.809 0.07390 2.547 0.009  51.6  0 0.73 0.28  0.304 0.010 22.13 0.45 2.195 0.007  -2.35 0.22  0.175 0.007 5.72 0.18  -6.22 0.21 4.18 0.25  9.45 0.29 1.56 0.13 1.84 0.08 5.19 0.14 3.39 0.15 3.21 0.18 
A2029      3163 227.64166  5.94328 1 0.95 17.64  0.751 0.07788 2.109 0.030  34.5  0 1.46 0.45  0.247 0.018 21.32 0.77 2.138 0.012  -2.37 0.35  0.115 0.010 5.60 0.29  -6.09 0.32 4.04 0.39  6.18 0.43 2.07 0.18 2.36 0.12 5.11 0.20 2.98 0.21 2.27 0.26 
A2029      3166 227.64266  5.92308 4 0.00 17.87  0.507 0.07846 2.091 0.017  23.4 11 3.29 0.33  0.022 0.000 10.97 0.86 1.440 0.007   3.69 0.36  0.030 0.000 2.56 0.38  -1.13 0.37 2.02 0.54  1.57 0.66                     1.16 0.32 1.56 0.34 0.94 0.42 
A2029      3182 227.70674  5.91434 1 0.33 17.79  0.735 0.07783 1.987 0.025  25.0  0 2.20 0.61  0.223 0.024 17.23 1.16 1.927 0.015  -2.05 0.49  0.072 0.015 5.28 0.41  -4.79 0.44 3.85 0.54  5.69 0.61 2.41 0.25 2.26 0.16 3.06 0.29 2.06 0.30 1.98 0.37 
A2029      3185 227.72330  5.92017 1 1.00 18.13  0.745 0.07090 2.084 0.025  20.0  0 2.02 0.90  0.102 0.036 19.80 1.46 2.211 0.024   0.35 0.59  0.083 0.019 4.09 0.55  -5.31 0.57 5.73 0.65  7.49 0.73 2.53 0.30 2.61 0.19 4.59 0.32 2.79 0.34 2.62 0.43 
A2029      3186 227.72821  5.93884 1 0.54 17.13  0.848 0.07536 2.507 0.011  39.4  0 0.95 0.42  0.274 0.016 20.33 0.69 2.131 0.011  -1.28 0.32  0.165 0.010 5.87 0.25  -6.52 0.29 5.34 0.34  8.91 0.39 1.24 0.17 1.51 0.11 5.50 0.18 3.19 0.19 2.94 0.23 
A2029      3593 227.54316  5.57115 1 1.00 16.38  0.766 0.07643 2.276 0.020  45.9  0 1.76 0.50  0.271 0.020 22.09 0.80 2.132 0.013  -2.49 0.35  0.103 0.010 5.92 0.26  -6.00 0.29 5.52 0.34  6.87 0.37 1.70 0.15 2.14 0.10 4.42 0.06 3.22 0.17 2.86 0.20 
A2029      3595 227.53919  5.57241 1 0.55 18.32  1.043 0.07640 2.162 0.020  25.2  0 3.47 0.61  0.237 0.026 22.09 1.08 2.116 0.017   0.09 0.48  0.104 0.015 5.99 0.39  -5.87 0.44 5.13 0.52  7.99 0.58 2.30 0.24 2.61 0.15 3.99 0.27 3.00 0.28 2.71 0.34 
A2029      3677 227.57244  5.55862 1 0.85 17.15  0.803 0.07992 2.371 0.015  37.0  0 0.85 0.45  0.293 0.017 22.42 0.71 2.159 0.012  -2.47 0.34  0.154 0.010 4.79 0.27  -5.21 0.30 4.61 0.36  7.70 0.42 1.81 0.17 1.97 0.11 4.82 0.20 3.27 0.19 2.62 0.25 
A2029      4252 227.57711  5.97473 4 0.58 17.46  0.596 0.07568 1.812 0.028  27.9  0 4.33 0.31  0.081 0.015 15.78 0.77 1.628 0.008   4.57 0.32  0.029 0.000 1.86 0.35   2.14 0.31 2.00 0.46  3.52 0.54 2.49 0.23 2.42 0.15 0.99 0.27 3.21 0.27 1.55 0.34 
A2029      4441 227.63193  5.99919 1 1.00 17.94  0.797 0.08018 2.312 0.013  24.1  0 1.45 0.69  0.288 0.029 25.72 1.08 2.358 0.021  -2.55 0.51  0.132 0.015 6.06 0.40  -5.91 0.45 5.12 0.52  7.93 0.55 1.78 0.23 2.03 0.15 4.81 0.28 2.99 0.27 2.69 0.33 
A2029      4442 227.63264  5.97785 4 0.08 17.77  0.703 0.07317 2.065 0.019  22.7  0 1.33 0.67  0.234 0.028 22.98 1.17 1.972 0.017  -0.18 0.53  0.053 0.016 4.35 0.46  -3.16 0.47 4.54 0.59  5.01 0.67 1.72 0.28 2.18 0.18 3.24 0.31 3.22 0.31 3.03 0.38 
A2029      4456 227.64845  5.99062 4 0.08 17.58  0.702 0.08430 1.881 0.028  22.1  0 1.46 0.63  0.194 0.025 20.66 1.18 1.908 0.015   0.58 0.50  0.072 0.016 4.68 0.44  -5.43 0.48 6.09 0.57  6.36 0.66 2.14 0.28 2.23 0.18 3.19 0.31 1.63 0.34 2.89 0.41 
A2029      5364 227.62637  5.50186 1 1.00 16.61  0.701 0.07334 2.205 0.016  28.4  0 2.23 0.42  0.193 0.018 22.61 0.75 1.919 0.011   0.25 0.35  0.060 0.011 5.19 0.30  -4.15 0.34 3.22 0.43  6.47 0.48 2.29 0.20 2.49 0.13 4.20 0.23 2.58 0.24 3.30 0.29 
A2029      5380 227.65841  5.49539 1 0.70 18.05  0.792 0.08026 2.223 0.022  20.6  0 0.57 0.78  0.228 0.030 16.32 1.30 2.012 0.019  -0.32 0.54  0.114 0.018 1.69 0.50  -2.52 0.48 2.76 0.63  8.39 0.65 2.28 0.27 2.44 0.17 5.17 0.32 3.08 0.32 2.80 0.39 
A2029      6331 227.52333  5.95246 4 0.01 17.34  0.749 0.07482 1.989 0.028  19.3 11 2.63 0.66  0.087 0.030 13.27 1.45 1.776 0.016   2.71 0.54  0.029 0.000 2.20 0.55   1.54 0.50 1.66 0.73  3.43 0.81 0.80 0.34 0.87 0.23 2.89 0.36 2.40 0.38 2.26 0.45 
A2029      6337 227.52613  5.84364 4 0.02 17.01  0.588 0.07784 2.078 0.021  28.8 11 2.96 0.30  0.071 0.013 12.18 0.73 1.520 0.007   4.13 0.30  0.030 0.000 1.57 0.32   1.16 0.29 2.27 0.43  3.14 0.53 0.27 0.23 0.33 0.16 2.66 0.25 1.87 0.26 0.96 0.33 
A2029      6346 227.57071  5.94646 1 0.33 17.26  0.735 0.08568 2.000 0.034  31.7  0 1.89 0.38  0.152 0.016 20.08 0.76 1.899 0.010   0.76 0.33  0.033 0.011 4.54 0.30  -2.54 0.31 3.44 0.41  3.04 0.47 2.30 0.19 2.31 0.13 3.33 0.20 2.42 0.23 2.93 0.28 
A2142         4 239.59648 27.20715 1 1.00 17.70  0.828 0.09217 2.277 0.034  16.3  0            0.124 0.053 27.50 1.97 2.269 0.036  -0.90 0.87  0.101 0.026 4.91 0.67  -6.80 0.71 5.06 0.81  9.10 0.82 1.49 0.33 1.63 0.22 5.32 0.36 2.03 0.40 3.04 0.51 
A2142         5 239.59459 27.19217 3 0.51 19.37  0.719 0.09331 1.878 0.043  15.8  0            0.095 0.080 19.85 3.95 1.851 0.048  -1.30 1.63  0.033 0.000 5.78 1.16  -3.70 1.12 3.70 1.40  5.73 1.13 2.62 0.37 2.56 0.24 3.78 0.34 2.63 0.35 2.01 0.40 
A2142         6 239.60210 27.19044 1 0.95 17.57  0.812 0.09127 2.417 0.020  23.9  0 1.22 0.70  0.300 0.029 20.42 1.19 2.330 0.020  -2.03 0.51  0.134 0.016 5.10 0.45  -5.60 0.48 5.70 0.56  6.85 0.61 2.17 0.26 2.08 0.17 5.23 0.27 3.28 0.29 3.70 0.37 
A2142         8 239.60305 27.20886 1 1.00 18.36  0.846 0.09432 2.307 0.024  15.7  0 2.04 1.13  0.495 0.046 22.24 1.86 2.220 0.031  -0.80 0.78  0.215 0.025 6.27 0.66  -5.84 0.73 4.81 0.85  8.60 0.89 0.92 0.41 1.57 0.26 4.41 0.44 3.33 0.44 3.32 0.56 
A2142        22 239.60814 27.18083 1 0.57 18.03  0.790 0.09107 2.274 0.019  48.4  0 1.88 0.76  0.263 0.033 20.23 1.38 2.270 0.022  -0.86 0.53  0.107 0.016 6.58 0.37  -6.23 0.44 4.94 0.48  7.28 0.45 1.61 0.20 1.93 0.13 4.58 0.21 2.75 0.24 2.53 0.34 
A2142        27 239.61360 27.21677 1 0.91 18.40  0.819 0.09036 2.394 0.046  10.4  0 1.53 1.61  0.184 0.068 31.13 2.74 1.772 0.039   0.17 1.35  0.092 0.039 6.19 1.00  -7.91 1.17 4.97 1.33  7.94 1.30 0.33 0.56 1.20 0.36 3.44 0.56 5.36 0.57 3.28 0.83 
A2142        41 239.57466 27.18306 1 0.62 18.29  0.765 0.09317 2.084 0.024  35.0  0 1.83 0.81  0.214 0.031 22.56 1.33 1.947 0.019  -0.52 0.61  0.112 0.018 5.83 0.50  -4.86 0.52 5.52 0.57  7.29 0.56 2.30 0.23 2.30 0.15 3.59 0.33 2.85 0.27 2.61 0.33 
A2142        46 239.59278 27.17725 1 1.00 18.77  0.765 0.09091 1.976 0.044  25.5               0.231 0.060 19.93 2.51 2.206 0.041  -2.65 1.04  0.115 0.029 6.00 0.74  -5.95 0.73 4.06 0.86  4.30 0.72 2.14 0.24 2.23 0.15 4.00 0.22 2.95 0.22 2.18 0.26 
A2142        64 239.60273 27.22952 1 1.00 16.94  0.861 0.08819 2.399 0.051  16.8  1 0.60 1.34  0.470 0.004 29.15 1.95 1.973 0.012  -0.75 0.85  0.160 0.026 8.29 0.62  -7.67 0.73 2.35 0.84 10.87 0.78 1.68 0.33 1.84 0.22 6.00 0.33 3.28 0.38 2.50 0.52 
A2142        83 239.58388 27.16340 1 0.70 17.52  0.752 0.08439 1.996 0.024  19.7  0 2.90 0.77  0.256 0.034 18.88 1.54 2.074 0.021  -2.76 0.66  0.133 0.019 5.63 0.51  -5.67 0.58 4.53 0.69  6.01 0.75 1.61 0.32 1.70 0.21 3.96 0.35 3.79 0.35 3.04 0.44 
A2142        85 239.59346 27.16872 1 0.68 19.09  0.760 0.09197 1.968 0.033  29.5    1.59 1.20  0.177 0.048 21.18 1.95 2.124 0.031  -1.30 0.83  0.099 0.024 5.47 0.61  -4.42 0.58 4.14 0.70  6.51 0.61 1.79 0.20 2.03 0.13 4.48 0.19 2.66 0.19 2.41 0.23 
A2142       101 239.63372 27.18081 1 1.00 16.63  0.789 0.08404 2.496 0.009  86.8  0 1.04 0.35  0.339 0.022 21.15 0.56 2.242 0.015  -2.01 0.25  0.173 0.007 5.66 0.20  -6.32 0.21 5.76 0.24  7.54 0.29 1.63 0.11 1.90 0.08 4.82 0.13 2.80 0.13 2.96 0.15 
A2142       111 239.59294 27.16595 1 0.76 18.19  0.747 0.08676 2.215 0.019  52.5  0 1.61 0.62  0.213 0.023 22.93 1.00 2.136 0.015  -0.90 0.43  0.074 0.013 6.07 0.34  -5.91 0.37 5.62 0.40  7.05 0.38 1.94 0.18 2.09 0.12 3.84 0.19 2.88 0.20 3.21 0.23 
A2142       112 239.60794 27.15943 1 1.00 17.98  0.796 0.09175 2.341 0.015  57.6  0 1.94 0.71  0.294 0.024 21.35 0.98 2.337 0.017  -3.53 0.42  0.164 0.012 5.43 0.34  -5.36 0.34 5.22 0.39  6.07 0.46 1.20 0.26 1.75 0.13 4.87 0.19 1.96 0.28 2.62 0.25 
A2142       118 239.58334 27.23341 1 1.00 15.23  0.857 0.09074 2.478 0.019  26.8  0 1.89 0.61  0.331 0.025 22.14 1.02 2.249 0.017  -3.07 0.47  0.186 0.014 5.58 0.39  -5.56 0.42 2.94 0.52  7.41 0.55 1.43 0.24 1.51 0.15 6.28 0.24 2.97 0.26 2.48 0.33 
A2142       156 239.53308 27.18669 4 0.04 17.56  0.512 0.10239 1.992 0.036  15.2 10 1.76 0.64  0.043 0.027 11.58 1.58 1.520 0.014   2.64 0.59  0.034 0.000 2.42 0.60  -1.53 0.59 0.79 0.86  4.38 0.90                     4.32 0.45 2.45 0.55 3.14 0.70 
A2142       158 239.55254 27.20794 1 0.89 18.13  0.801 0.09181 2.338 0.027  17.4  0 1.36 1.03  0.279 0.040 19.26 1.68 2.211 0.027  -1.62 0.71  0.147 0.022 5.28 0.61  -6.17 0.66 5.42 0.76  7.96 0.81 2.03 0.34 2.23 0.22 5.06 0.37 2.82 0.39 3.15 0.49 
A2142       162 239.56795 27.16406 1 0.81 18.67  0.706 0.08374 2.056 0.019  51.3    2.24 0.61  0.208 0.026 20.72 1.05 2.002 0.016  -0.83 0.46  0.085 0.013 6.22 0.35  -5.17 0.35 3.75 0.40  6.17 0.33 1.96 0.11 2.12 0.07 4.14 0.11 2.60 0.10 2.61 0.12 
A2142       163 239.57430 27.16025 1 1.00 17.88  0.769 0.08739 2.138 0.021  49.2  0 1.10 0.74  0.251 0.027 19.67 1.16 2.210 0.018  -0.88 0.44  0.120 0.013 7.03 0.33  -6.80 0.39 3.93 0.51  5.28 0.53 1.79 0.17 1.97 0.11 5.06 0.16 2.65 0.19 3.08 0.23 
A2142       192 239.59332 27.14472 1 0.17 19.07  0.743 0.09103 1.958 0.050  18.6    2.11 2.19  0.314 0.083 18.11 3.48 2.100 0.051  -1.16 1.38  0.068 0.038 7.39 0.94  -5.13 0.98 3.27 1.19  6.14 0.96 1.75 0.31 1.92 0.20 4.24 0.30 2.63 0.30 2.33 0.35 
A2142       207 239.56769 27.25318 1 0.92 19.09  0.822 0.09289 1.875 0.055  16.7    2.93 3.70  0.448 0.167 17.78 5.57 2.949 0.141  -3.26 2.15  0.143 0.057 7.79 1.33  -4.42 1.33 2.57 1.54  3.56 1.08 1.11 0.34 1.46 0.22 4.16 0.30 2.68 0.29 2.26 0.33 
A2142       213 239.56939 27.23673 1 1.00 17.66  0.872 0.08905 2.539 0.015  26.1  0 1.31 0.81  0.389 0.032 22.44 1.22 2.246 0.021  -0.89 0.51  0.158 0.015 5.87 0.40  -7.20 0.44 5.81 0.50  8.69 0.52 1.09 0.22 1.59 0.14 6.07 0.23 2.90 0.26 2.86 0.35 
A2142       214 239.57804 27.23910 1 1.00 17.23  0.794 0.08063 2.265 0.017  59.3  0 1.91 0.39  0.216 0.016 17.71 0.70 2.008 0.010   0.03 0.30  0.112 0.009 4.42 0.25  -4.17 0.24 4.74 0.31  7.60 0.31 1.06 0.13 1.53 0.08 4.56 0.13 2.82 0.24 2.85 0.30 
A2142       221 239.65624 27.18791 3 0.16 19.17  0.754 0.09284 2.016 0.032  18.6  1                                                 1.23 1.39  0.033 0.000 5.91 1.08  -3.85 0.98 4.01 1.18  5.51 0.96 2.67 0.33 2.76 0.21 3.68 0.32 2.95 0.32 2.54 0.38 
A2142       222 239.59426 27.25672 1 1.00 18.20  0.828 0.09039 2.336 0.018  41.7  0 2.39 0.89  0.393 0.040 24.26 1.24 2.600 0.033  -1.40 0.54  0.183 0.016 5.93 0.43  -6.24 0.43 4.36 0.51  6.86 0.57 1.72 0.18 1.83 0.13 4.98 0.20 2.86 0.39 2.40 0.51 
A2142       224 239.60597 27.24582 1 1.00 17.79  0.857 0.09044 2.294 0.025  16.6  0            0.140 0.052 20.17 2.19 2.163 0.034   0.17 0.86  0.154 0.026 6.35 0.66  -6.40 0.73 6.32 0.80  6.31 0.83 1.58 0.33 1.78 0.21 5.31 0.34 2.92 0.39 2.47 0.52 
A2142       276 239.53101 27.24549 1 0.89 17.69  0.839 0.08951 2.407 0.019  19.3  0            0.337 0.038 22.11 1.53 2.285 0.026  -5.54 0.72  0.178 0.020 6.72 0.55  -6.83 0.62 6.28 0.68  7.29 0.75 0.97 0.33 1.74 0.21 5.57 0.32 2.85 0.35 2.46 0.46 
A2142       281 239.51974 27.19711 4 0.00 17.63  0.563 0.08287 2.081 0.029  15.5 10 2.41 0.62  0.086 0.027 11.22 1.41 1.607 0.014   2.07 0.57  0.031 0.000 2.71 0.60  -0.09 0.58 1.29 0.83  2.42 0.97                     2.68 0.47 2.64 0.48 1.30 0.61 
A2142       284 239.53721 27.17302 1 1.00 17.93  0.795 0.08749 2.284 0.015  40.7  0 1.32 0.84  0.239 0.027 20.41 1.13 2.071 0.017  -1.98 0.50  0.110 0.014 6.06 0.37  -5.76 0.42 3.61 0.57  7.33 0.50 1.58 0.20 1.90 0.14 4.50 0.38 3.88 0.40 3.02 0.52 
A2142       288 239.55323 27.14089 4 1.00 16.77  0.606 0.08371 2.146 0.016  80.9  0 3.49 0.22  0.140 0.010 18.30 0.45 1.804 0.006   3.24 0.19  0.030 0.000 3.22 0.18  -0.21 0.17 3.24 0.24  3.85 0.26 3.11 0.10 3.16 0.06 2.76 0.13 1.97 0.13 1.48 0.22 
A2142       326 239.65064 27.15056 3 0.06 19.12  0.743 0.08595 2.074 0.036  22.4    2.83 1.44  0.210 0.066 23.94 2.56 2.038 0.043  -3.07 1.25  0.053 0.034 4.36 0.96  -3.62 0.83 3.09 1.05  5.19 0.82 1.88 0.27 1.93 0.18 3.74 0.24 1.97 0.25 2.41 0.29 
A2142       335 239.61811 27.12897 1 1.00 18.24  0.732 0.09175 2.186 0.040  32.1  0 1.22 1.18  0.201 0.046 20.06 2.01 2.084 0.030  -1.04 0.83  0.060 0.022 5.08 0.59  -5.69 0.56 4.54 0.68  6.03 0.56 1.78 0.18 1.98 0.11 4.05 0.17 2.20 0.17 2.14 0.20 
A2142       336 239.62543 27.13490 1 1.00 17.76  0.781 0.09081 2.276 0.019  20.2  0 1.80 0.77  0.211 0.032 20.93 1.38 2.097 0.021  -2.48 0.61  0.062 0.019 4.10 0.55  -4.94 0.56 4.40 0.68  3.50 0.74 2.06 0.31 2.29 0.20 4.70 0.32 2.73 0.36 3.00 0.45 
A2142       340 239.63925 27.13930 1 0.28 18.74  0.756 0.09306 1.838 0.040  23.6               0.135 0.071 32.05 2.58 2.283 0.049  -3.09 1.23  0.117 0.032 6.26 0.83  -4.68 0.80 2.47 0.98  7.09 0.76 1.89 0.25 1.93 0.16 3.92 0.23 2.88 0.22 2.30 0.26 
A2142       343 239.66042 27.15840 1 1.00 18.27  0.771 0.09272 2.040 0.025  29.3  0 0.91 1.11  0.256 0.036 21.75 1.59 2.005 0.022  -2.19 0.69  0.132 0.020 4.45 0.67  -3.88 0.53 4.40 0.74  6.87 0.61 1.09 0.48 1.76 0.22 4.52 0.25 2.23 0.32 1.50 0.48 
A2142       349 239.65431 27.13799 1 1.00 16.85  0.827 0.09036 2.497 0.023  26.5  0            0.254 0.026 23.39 1.14 2.417 0.012  -3.37 0.54  0.210 0.015 6.40 0.38  -7.28 0.43 4.51 0.49  9.18 0.52 1.59 0.21 1.80 0.14 5.22 0.22 3.07 0.25 3.25 0.33 
A2142       375 239.56979 27.27364 1 0.84 18.44  0.775 0.08489 1.984 0.028  29.8               0.136 0.050 23.83 1.97 2.211 0.035  -1.81 0.89  0.088 0.024 5.39 0.64  -5.87 0.61 5.59 0.69  6.93 0.60 1.79 0.20 2.05 0.13 3.87 0.19 3.09 0.19 2.95 0.22 
A2142       383 239.55963 27.27211 1 1.00 17.04  0.845 0.09536 2.390 0.027  23.2  0 1.35 0.76  0.272 0.030 19.31 1.29 2.006 0.018  -1.79 0.57  0.154 0.017 4.77 0.45  -5.68 0.48 4.51 0.58  6.85 0.60 0.89 0.25 1.05 0.17 6.32 0.28 2.53 0.32 3.42 0.39 
A2142       384 239.56429 27.27431 1 1.00 18.36  0.809 0.09669 2.124 0.021  38.8  0 1.41 1.23  0.304 0.039 24.46 1.39 2.395 0.030  -0.36 0.60  0.102 0.015 6.32 0.45  -7.24 0.51 4.72 0.56  7.26 0.51 1.80 0.20 1.98 0.14 5.09 0.25 3.31 0.27 2.88 0.33 
A2142       386 239.54782 27.25430 1 0.90 18.61  0.817 0.08876 2.441 0.028  21.2    1.77 1.69  0.325 0.065 16.99 2.59 2.106 0.041  -1.89 1.13  0.172 0.033 5.82 0.91  -3.75 0.82 2.99 1.10  6.20 0.87 1.41 0.30 1.75 0.19 4.62 0.29 2.68 0.29 2.20 0.37 
A2142       387 239.55540 27.24813 1 0.55 15.70  0.855 0.09651 2.378 0.016  50.7  0 1.19 0.68  0.312 0.022 22.30 0.86 2.223 0.015  -2.08 0.39  0.179 0.011 5.35 0.30  -5.24 0.30 4.51 0.37  9.03 0.37 1.60 0.16 1.93 0.10 4.62 0.17 3.26 0.15 2.62 0.21 
A2142       395 239.57270 27.26933 4 0.01 17.50  0.616 0.08458 1.969 0.046  15.6 10 3.68 0.67  0.210 0.033 17.97 1.52 1.817 0.019   1.93 0.64  0.031 0.000 1.45 0.69  -0.60 0.62 6.42 0.79  4.24 0.94 2.12 0.40 2.39 0.26 2.84 0.45 1.86 0.49 2.79 0.60 
A2142       398 239.58207 27.28233 3 0.81 19.13  0.770 0.08595 2.117 0.038  26.0    0.75 1.50  0.307 0.058 21.12 2.29 2.066 0.036  -0.61 0.99  0.071 0.028 6.37 0.74  -5.35 0.73 3.42 0.89  5.89 0.69 1.70 0.22 1.77 0.15 4.61 0.20 2.32 0.21 2.47 0.24 
A2142       422 239.60967 27.26525 1 1.00 18.20  0.785 0.09327 2.083 0.031  29.5  0            0.216 0.045 24.54 1.83 2.159 0.030  -0.00 0.75  0.065 0.014 6.41 0.61  -6.54 0.64 6.20 0.66  7.51 0.62 2.19 0.23 2.43 0.15 4.20 0.53 1.84 0.60 1.70 0.79 
A2142       438 239.64098 27.26019 1 0.64 18.25  0.760 0.08392 1.912 0.050  10.5  0 2.31 1.63  0.147 0.070 22.59 3.20 1.810 0.041  -3.87 1.49  0.189 0.038 5.51 1.06  -5.00 1.12 4.32 1.33  8.34 1.31 2.08 0.50 2.08 0.33           1.41 0.63           
A2142       444 239.67270 27.25288 1 0.26 17.88  0.756 0.08828 2.249 0.039  14.3  0            0.361 0.052 24.44 2.39 2.001 0.033  -1.58 0.98  0.087 0.029 5.01 0.78  -3.23 0.77 2.32 0.97  7.24 0.95 2.10 0.39 2.27 0.25 4.47 0.38 3.63 0.43 2.71 0.60 
A2142       446 239.66483 27.23100 1 1.00 16.90  0.890 0.09020 2.355 0.022  21.5  1            0.232 0.038 24.23 1.55 2.219 0.026  -6.02 0.70  0.142 0.019 5.62 0.49  -4.96 0.52 4.33 0.62  5.55 0.64 1.54 0.26 1.70 0.17 4.34 0.26 2.41 0.30 2.92 0.40 
A2142       447 239.66252 27.23380 1 0.00 18.33  0.839 0.08989 2.270 0.020  22.6    1.23 0.76  0.304 0.030 22.34 1.24 2.197 0.020   0.42 0.52  0.113 0.017 5.52 0.48  -6.08 0.53 5.33 0.61  6.33 0.64 1.96 0.27 2.09 0.17 4.65 0.28 2.78 0.30 1.82 0.38 
A2142       456 239.68883 27.19782 1 1.00 16.28  0.794 0.08714 2.444 0.015  27.7  0 2.11 0.60  0.318 0.026 24.06 1.01 2.166 0.017  -1.90 0.46  0.144 0.014 5.52 0.36  -5.81 0.39 4.50 0.47  7.75 0.51 0.74 0.22 1.20 0.14 4.87 0.22 2.53 0.25 2.97 0.34 
A2142       464 239.69334 27.21311 1 0.93 17.68  0.800 0.08751 2.540 0.020  20.0  0 2.00 0.96  0.383 0.040 24.82 1.50 2.173 0.026  -3.00 0.70  0.175 0.020 6.38 0.52  -6.50 0.58 4.96 0.66  7.56 0.70 1.45 0.29 1.73 0.19 4.34 0.32 3.48 0.35 3.69 0.49 
A2142       512 239.50566 27.13465 1 0.99 18.39  0.790 0.09020 2.284 0.021  41.6  0 0.92 0.97  0.312 0.030 25.24 1.18 2.134 0.021  -1.70 0.55  0.110 0.016 6.07 0.43  -6.09 0.45 4.62 0.52  5.75 0.58 1.80 0.22 1.89 0.16 4.90 0.21 2.23 0.30 3.45 0.23 
A2142       517 239.48682 27.27070 1 0.66 18.59  0.832 0.09960 2.256 0.028  34.9  0 1.05 1.01  0.291 0.038 23.78 1.51 2.132 0.025   0.97 0.64  0.085 0.019 7.24 0.48  -6.38 0.50 4.61 0.59  6.03 0.52 1.36 0.17 1.76 0.11 4.80 0.17 2.31 0.18 1.83 0.23 
A2142       519 239.50153 27.26086 1 0.39 18.27  0.801 0.08872 2.139 0.024  31.9  0            0.231 0.035 22.22 1.39 2.169 0.023  -2.03 0.61  0.081 0.018 5.86 0.48  -6.41 0.52 5.43 0.58  5.68 0.61 2.26 0.21 2.33 0.14 4.64 0.23 2.30 0.30 2.51 0.32 
A2142       522 239.48390 27.22360 1 0.69 18.30  0.786 0.08891 2.318 0.020  22.5  0 1.68 1.27  0.259 0.045 21.75 1.78 2.158 0.029  -1.40 0.79  0.114 0.024 4.81 0.66  -4.33 0.64 3.80 0.83  5.83 0.77 1.95 0.27 1.97 0.17 5.57 0.27 2.73 0.29 3.25 0.36 
A2142       524 239.50530 27.25071 1 1.00 17.29  0.812 0.08565 2.370 0.013  52.0  0 0.82 0.62  0.283 0.021 21.04 0.86 2.083 0.013  -2.05 0.38  0.189 0.011 5.98 0.28  -6.46 0.30 5.04 0.36  7.65 0.35 1.56 0.13 1.68 0.09 4.85 0.14 2.88 0.15 2.75 0.22 
A2142       528 239.47883 27.19754 1 1.00 17.77  0.801 0.08411 2.146 0.034  15.7  0 2.85 1.18  0.323 0.050 18.24 2.22 2.005 0.030   0.50 0.83  0.113 0.026 6.13 0.67  -4.38 0.71 1.44 0.91  7.10 0.88 2.18 0.35 2.20 0.23 4.94 0.41 2.68 0.44 2.19 0.56 
A2142       534 239.49397 27.17872 1 1.00 17.70  0.807 0.08935 2.278 0.023  19.3  0            0.227 0.040 22.55 1.65 2.095 0.025  -2.40 0.70  0.116 0.020 6.14 0.53  -5.06 0.57 5.05 0.66  7.28 0.70 1.54 0.29 1.60 0.19 4.77 0.31 3.25 0.35 2.69 0.47 
A2142       541 239.48322 27.14199 1 1.00 19.05  0.649 0.09643 1.893 0.049  19.4    4.84 1.95  0.182 0.100 24.82 3.54 2.458 0.076   1.59 1.41  0.032 0.000 4.94 1.12  -2.71 1.01 3.71 1.28  5.96 0.91 2.93 0.27 2.83 0.17 2.56 0.26 2.03 0.26 2.19 0.31 
A2142       547 239.49935 27.13797 1 1.00 18.68  0.757 0.09740 2.067 0.060  18.2  0            0.127 0.081 19.05 3.95 1.936 0.051  -0.54 1.58  0.100 0.041 4.94 1.04  -3.99 0.98 4.50 1.22  8.45 0.96 2.42 0.30 2.36 0.19 3.41 0.28 3.12 0.28 2.19 0.34 
A2142       553 239.53959 27.10912 1 1.00 18.30  0.781 0.09545 2.070 0.026  39.7  1 0.92 1.50  0.242 0.033 22.73 1.41 2.201 0.022  -0.99 0.57  0.085 0.017 6.05 0.44  -5.86 0.47 4.15 0.61  5.68 0.63 2.12 0.21 2.29 0.13 4.52 0.23 3.28 0.23 3.79 0.27 
A2142       563 239.47916 27.14506 4 0.00 18.45  0.687 0.09619 1.950 0.064  16.4    0.88 1.99  0.179 0.081 20.49 3.54 1.740 0.047   2.58 1.49  0.032 0.000 2.59 1.30  -2.40 1.10 3.64 1.34  5.26 1.06                     3.67 0.32 2.33 0.51 2.10 0.58 
A2142       614 239.68734 27.13672 4 0.49 17.33  0.534 0.09453 2.112 0.025  18.7 10 3.15 0.41  0.078 0.019 10.72 1.08 1.463 0.009   5.09 0.42  0.033 0.000             3.39 0.43 2.01 0.68  2.80 0.79                     2.82 0.36 2.34 0.40 2.59 0.52 
A2142       617 239.55385 27.09152 1 1.00 18.11  0.786 0.09653 2.390 0.018  57.1  0 2.40 0.90  0.239 0.040 22.97 1.67 2.103 0.026  -1.20 0.42  0.122 0.013 5.42 0.35  -4.62 0.33 3.84 0.43  6.23 0.37 1.82 0.17 2.24 0.10 4.76 0.16 2.50 0.22 2.97 0.20 
A2142       620 239.57707 27.09567 1 0.91 17.69  0.781 0.08852 2.076 0.016  46.2  0            0.081 0.045 20.73 1.89 2.107 0.028  -1.94 0.48  0.137 0.014 5.44 0.38  -4.45 0.37 5.00 0.42  5.15 0.44 1.52 0.19 1.74 0.13 4.32 0.19 2.62 0.21 2.82 0.26 
A2142       624 239.58764 27.09069 1 1.00 16.91  0.749 0.08451 2.243 0.014  26.3  0 2.47 0.54  0.261 0.024 19.52 1.03 2.145 0.016  -0.64 0.44  0.088 0.014 4.94 0.38  -5.53 0.42 6.36 0.48  6.71 0.56 2.62 0.23 2.79 0.15 3.57 0.26 3.72 0.26 3.74 0.33 
A2142       633 239.61344 27.10939 4 0.01 18.78  0.287 0.09791 2.277 0.037  17.0    2.27 0.88  0.077 0.036  9.09 2.04 1.225 0.015   3.21 0.86  0.032 0.000             0.81 0.68                                                                        
A2142       635 239.62331 27.11532 1 1.00 17.29  0.778 0.08483 2.334 0.015  21.8  0 1.06 0.74  0.262 0.030 20.26 1.30 2.160 0.020  -3.25 0.59  0.140 0.017 5.48 0.48  -6.41 0.54 4.63 0.62  5.86 0.68 1.46 0.29 1.82 0.19 5.10 0.31 3.55 0.32 2.71 0.40 
A2142       640 239.62862 27.10552 1 1.00 18.53  0.757 0.08793 2.099 0.036  37.3  1 0.98 1.08  0.279 0.044 22.81 1.67 2.161 0.029  -1.06 0.73  0.109 0.020 5.92 0.52  -5.95 0.51 5.77 0.59  7.76 0.47 1.83 0.15 2.20 0.10 4.23 0.14                     
A2142       641 239.64289 27.12184 1 1.00 18.21  0.797 0.09218 2.164 0.034  16.3  0            0.313 0.049 19.45 1.98 2.451 0.036  -2.34 0.81  0.143 0.024 4.68 0.71  -2.49 0.70 3.18 0.88  7.45 0.86 2.83 0.36 2.53 0.23 4.78 0.38 2.53 0.42 3.51 0.53 
A2142       651 239.64050 27.08106 1 1.00 18.27  0.790 0.09157 2.247 0.033  14.5  0 2.69 1.18  0.329 0.050 24.36 2.01 2.150 0.033  -2.71 0.92  0.113 0.027 6.57 0.74  -4.48 0.81 5.69 0.92  7.51 0.98 2.35 0.42 2.65 0.26 4.71 0.43 3.33 0.46 1.40 0.60 
A2142       653 239.67841 27.12662 4 0.00 17.22  0.381 0.08622 2.289 0.025  16.7 10 3.58 0.54  0.069 0.026 12.05 1.34 1.499 0.012   3.77 0.53  0.031 0.000 1.24 0.58   1.60 0.50 2.72 0.73  3.51 0.86                     2.41 0.39 0.32 0.50 1.01 0.70 
A2142       659 239.66656 27.10558 1 0.99 17.26  0.779 0.09142 2.267 0.020  19.3  0 0.57 0.93  0.345 0.037 22.74 1.47 2.248 0.025  -0.97 0.64  0.079 0.020 5.26 0.58  -3.70 0.58 4.72 0.70  4.78 0.75 1.78 0.32 1.86 0.20 4.85 0.32 3.36 0.35 2.80 0.44 
A2142       715 239.51231 27.29524 1 0.99 19.08  0.800 0.09174 2.061 0.028  36.2  0 1.85 1.37  0.306 0.057 21.19 2.22 2.024 0.036  -2.19 0.69  0.141 0.019 5.37 0.49  -5.22 0.48 3.87 0.56  6.35 0.46 1.74 0.16 1.97 0.10 4.18 0.15 2.98 0.15 2.00 0.26 
A2142       718 239.50743 27.27255 1 0.24 18.88  0.722 0.09249 1.966 0.051  11.5    4.58 2.41  0.195 0.116 20.70 4.95 1.944 0.070  -2.48 2.12  0.182 0.060 4.37 1.74  -4.04 1.58 5.02 1.94  7.27 1.53 2.97 0.47 2.91 0.30 3.74 0.46 2.33 0.47 2.85 0.54 
A2142       722 239.52677 27.27411 1 0.48 16.72  0.830 0.08694 2.474 0.009  59.3  0 0.89 0.44  0.272 0.016 20.20 0.69 2.111 0.011  -1.74 0.31  0.149 0.009 5.78 0.25  -6.48 0.26 5.23 0.32  8.99 0.33 1.19 0.14 1.50 0.09 5.44 0.13 2.48 0.26 3.46 0.32 
A2142       724 239.55469 27.30338 1 0.62 18.81  0.755 0.09098 1.897 0.043  20.3    1.15 1.84  0.191 0.069 17.29 2.94 2.132 0.045  -3.02 1.28  0.084 0.034 6.90 0.84  -4.06 0.84 0.95 1.07  2.03 0.92 1.95 0.31 2.46 0.19 3.45 0.29 2.83 0.28 2.75 0.33 
A2142       726 239.54469 27.28648 1 1.00 18.59  0.777 0.08570 2.231 0.026  25.6               0.211 0.063 22.58 2.44 2.440 0.047  -1.47 1.00  0.067 0.029 4.04 0.78  -5.65 0.71 5.47 0.86  5.72 0.72 2.10 0.24 2.24 0.15 4.43 0.23 2.34 0.23 2.73 0.28 
A2142       729 239.55317 27.28315 1 0.92 18.22  0.804 0.08592 2.342 0.020  16.3  0 1.08 1.21  0.240 0.045 19.07 1.88 2.321 0.031  -2.01 0.76  0.137 0.022 7.61 0.60  -6.50 0.71 3.87 0.82  4.03 0.92 1.88 0.37 1.79 0.25 3.53 0.41 3.67 0.42 2.60 0.54 
A2142       730 239.57281 27.30355 1 0.31 18.48  0.740 0.08354 1.937 0.046  21.8    0.99 1.73  0.224 0.066 17.08 2.76 2.361 0.048   0.01 1.00  0.088 0.030 5.10 0.80  -4.36 0.77 3.49 0.96  6.00 0.83 1.98 0.27 2.35 0.17 3.62 0.26 2.62 0.24 2.38 0.28 
A2142       731 239.57451 27.30559 1 0.43 19.03  0.751 0.08627 2.041 0.056  16.2  0 1.54 2.46  0.285 0.097 21.84 3.58 2.434 0.073  -0.08 1.44  0.032 0.000 5.72 1.15  -4.82 1.10 3.90 1.34  4.85 1.11 2.01 0.35 2.35 0.22 2.93 0.33 2.76 0.31 2.28 0.37 
A2142       739 239.61100 27.31993 1 1.00 17.70  0.820 0.09261 2.324 0.017  19.5  0            0.206 0.040 23.63 1.58 2.194 0.026  -2.21 0.69  0.128 0.021 6.70 0.53  -6.36 0.59 5.07 0.68  7.36 0.70 2.03 0.29 2.31 0.18 4.23 0.33 2.47 0.37 2.87 0.47 
A2142       792 239.69570 27.26469 4 0.14 17.86  0.105 0.08151 2.703 0.033  16.1 10 1.85 0.38  0.037 0.000  3.32 1.03 1.172 0.007   1.74 0.45  0.030 0.000 1.11 0.52  -7.09 0.55 5.22 0.73                                1.46 0.53 0.68 0.55 1.01 0.70 
A2142       811 239.66360 27.27164 1 1.00 17.07  0.794 0.08916 2.400 0.021  24.2  0 2.73 0.69  0.328 0.030 24.78 1.22 2.051 0.019  -1.40 0.54  0.157 0.016 7.69 0.41  -6.84 0.47 4.29 0.54  7.10 0.57 1.37 0.24 1.51 0.16 4.94 0.24 3.20 0.27 2.13 0.37 
A2142       902 239.73168 27.17342 1 0.36 18.28  0.747 0.08875 2.118 0.035  13.8  0 1.01 1.26  0.178 0.051 19.46 2.31 2.136 0.034  -0.35 0.91  0.034 0.000 5.91 0.79  -5.90 0.89 4.69 1.02  2.51 1.08 2.01 0.44 2.23 0.28 5.50 0.45 3.43 0.50 2.28 0.65 
A2142       930 239.41819 27.26559 1 0.77 17.97  0.777 0.08673 2.284 0.018  17.6  0 1.82 0.99  0.247 0.042 22.75 1.72 1.999 0.025  -1.59 0.76  0.114 0.023 5.49 0.62  -6.18 0.67 6.26 0.74  6.97 0.75 2.34 0.30 2.07 0.20 4.22 0.32 2.60 0.38 3.42 0.51 
A2142       931 239.43172 27.27691 1 0.78 17.73  0.768 0.08857 2.161 0.033  15.6  0            0.105 0.048 17.26 2.15 2.114 0.030  -0.33 0.80  0.114 0.024 4.46 0.71  -2.73 0.69 2.72 0.88  7.86 0.84 1.55 0.35 2.11 0.23 4.08 0.36 3.60 0.41 2.36 0.58 
A2142       941 239.42978 27.22697 1 0.50 17.69  0.793 0.08659 2.211 0.030  18.2               0.136 0.039 20.78 1.64 2.055 0.024  -2.61 0.71  0.101 0.021 6.07 0.55  -5.71 0.60 4.54 0.70  7.41 0.72 1.85 0.30 2.08 0.20 4.74 0.31 2.15 0.37 1.80 0.51 
A2142       946 239.46527 27.26829 1 0.58 17.29  0.789 0.09101 2.130 0.022  32.8  0 1.55 1.16  0.209 0.032 21.30 1.35 2.180 0.022  -0.64 0.56  0.093 0.017 5.18 0.48  -5.52 0.48 3.96 0.66  7.50 0.54 1.81 0.25 2.29 0.15 4.71 0.21 3.19 0.23 2.27 0.35 
A2142       990 239.44101 27.14817 1 0.77 17.42  0.802 0.09099 2.297 0.024  25.2  0 1.45 0.65  0.253 0.026 22.64 1.11 2.073 0.016  -3.50 0.51  0.136 0.015 5.26 0.40  -4.34 0.42 4.18 0.52  7.21 0.52 1.68 0.22 1.91 0.14 4.82 0.23 3.26 0.26 4.01 0.34 
A2142       996 239.46045 27.08435 4 0.67 16.53 -0.374 0.08632 1.974 0.033  14.6    3.27 0.57  0.015 0.000 12.46 1.44 1.741 0.015   4.54 0.54  0.024 0.000             3.17 0.51            0.50 1.02 3.05 0.42 2.99 0.27           0.92 0.70           
A2142      1011 239.45936 27.24122 1 1.00 18.24  0.807 0.09001 2.001 0.021  30.0  0 1.86 1.29  0.172 0.059 20.18 1.74 2.162 0.038  -0.04 0.64  0.074 0.020 6.16 0.51  -5.14 0.54 5.40 0.63  5.65 0.60 1.71 0.23 2.00 0.15 4.53 0.24 2.72 0.29 2.63 0.39 
A2142      1029 239.48180 27.12787 1 0.22 17.22  0.828 0.09680 2.328 0.009  78.8  0 0.77 0.41  0.294 0.015 21.72 0.60 2.406 0.011  -2.11 0.26  0.138 0.008 5.92 0.20  -5.85 0.22 4.52 0.27  7.25 0.28 1.52 0.11 1.78 0.07 4.46 0.12 3.11 0.12 2.64 0.17 
A2142      1036 239.52090 27.09202 1 1.00 17.36  0.805 0.09066 2.241 0.017  48.3  0            0.247 0.037 18.38 0.99 2.184 0.024  -1.36 0.43  0.148 0.013 4.83 0.34  -5.04 0.35 5.12 0.41  6.71 0.43 1.42 0.20 1.86 0.12 5.04 0.16 2.76 0.20 2.80 0.22 
A2142      1158 239.57680 27.05710 1 0.80 18.16  0.789 0.08605 2.121 0.025  15.2  0 3.36 1.04  0.189 0.048 23.26 1.98 2.244 0.033  -1.93 0.85  0.034 0.000 4.68 0.73  -7.06 0.81 6.92 0.88  7.78 0.94 2.35 0.39 2.06 0.26 4.52 0.43 4.31 0.44 4.55 0.55 
A2142      1168 239.65613 27.08403 1 1.00 17.69  0.794 0.09216 2.518 0.023  18.8  0            0.253 0.045 27.48 1.72 2.188 0.030  -1.90 0.78  0.162 0.023 4.70 0.60  -4.80 0.60 5.63 0.71  9.98 0.71 1.37 0.30 1.57 0.20 5.46 0.32 2.68 0.35 3.52 0.45 
A2142      1185 239.70658 27.08787 1 1.00 17.23  0.800 0.08772 2.317 0.023  20.9  0 1.91 0.71  0.215 0.031 21.52 1.30 2.044 0.019  -1.73 0.60  0.077 0.018 5.56 0.49  -5.94 0.56 4.42 0.66  4.89 0.71 1.86 0.29 1.82 0.19 4.97 0.30 2.93 0.33 3.01 0.41 
A2142      1292 239.75263 27.09509 1 0.93 18.10  0.860 0.08952 2.286 0.025  12.5  1 1.63 1.52  0.219 0.061 24.34 2.44 1.934 0.036  -2.84 1.18  0.138 0.033 6.58 0.86  -7.16 0.96 4.98 1.07  4.54 1.11 2.12 0.45 2.25 0.29 4.61 0.49 3.52 0.55 4.94 0.75 
A2142      1294 239.74115 27.07306 1 0.91 18.03  0.775 0.08781 2.485 0.016  17.6  0 1.84 0.89  0.255 0.038 20.29 1.63 2.161 0.025   1.15 0.70  0.040 0.000 6.80 0.61  -6.80 0.69 2.99 0.81  4.07 0.84 1.19 0.35 1.56 0.23 4.56 0.36 2.45 0.39 1.83 0.50 
A2142      1312 239.50114 27.30063 1 0.77 17.18  0.815 0.09016 2.286 0.017  55.8  0 0.67 0.78  0.287 0.018 22.55 0.76 2.224 0.013  -1.12 0.33  0.117 0.010 5.74 0.27  -5.80 0.27 3.63 0.35  7.83 0.35 1.34 0.15 1.67 0.09 4.85 0.13 2.47 0.16 2.73 0.18 
A2142      1314 239.52439 27.32087 1 0.54 17.24  0.789 0.09103 2.309 0.021  22.7  0            0.148 0.032 20.30 1.39 2.172 0.021  -1.61 0.57  0.071 0.017 5.50 0.45  -5.94 0.49 6.93 0.56  4.97 0.62 1.44 0.25 1.81 0.16 4.02 0.28 2.52 0.33 3.01 0.42 
A2142      1315 239.52845 27.31627 1 0.56 18.19  0.812 0.08971 2.253 0.029  15.0  0 1.81 1.10  0.342 0.047 21.41 1.83 2.287 0.033   1.18 0.76  0.046 0.025 6.48 0.69  -8.73 0.81 6.37 0.87  4.50 0.98 0.70 0.42 1.32 0.27 5.11 0.42 1.98 0.46 2.77 0.60 
A2142      1323 239.44596 27.31588 2 0.76 16.88  0.687 0.10091 2.011 0.021  20.6 11 1.72 0.48  0.109 0.020 14.51 1.06 1.700 0.011   2.53 0.42  0.034 0.000 2.23 0.45   1.15 0.41 1.91 0.62  5.28 0.71 1.00 0.31 1.28 0.21 2.54 0.33 2.15 0.37 1.65 0.51 
A2142      1329 239.45981 27.31979 1 0.90 17.52  0.792 0.09499 2.374 0.016  22.5  0 1.25 0.79  0.198 0.032 23.47 1.35 2.145 0.021  -0.12 0.56  0.073 0.017 4.36 0.47  -4.15 0.48 3.94 0.60  6.80 0.60 1.93 0.25 1.98 0.16 4.04 0.29 3.07 0.32 2.65 0.40 
A2142      1331 239.45441 27.30777 1 0.41 18.71  0.776 0.08891 1.954 0.034  22.3    2.24 1.41  0.207 0.060 24.77 2.41 2.048 0.039  -0.75 1.09  0.066 0.032 4.42 0.84  -3.20 0.78 4.15 1.00  4.97 0.82 1.83 0.27 2.09 0.17 4.32 0.24 2.76 0.24 2.36 0.28 
A2142      1334 239.45702 27.30351 1 1.00 17.98  0.828 0.09356 2.200 0.016  38.6  0 1.72 1.01  0.314 0.030 18.13 1.29 2.140 0.019  -1.48 0.53  0.107 0.016 5.58 0.46  -6.43 0.47 4.59 0.52  7.31 0.52 1.44 0.24 1.77 0.14 4.39 0.22 2.39 0.28 2.76 0.29 
A2142      1337 239.46407 27.29965 3 0.69 19.16  0.737 0.08394 2.094 0.033  20.6    1.50 1.54  0.229 0.063 20.66 2.74 2.019 0.040  -0.00 1.09  0.073 0.033 5.81 0.91  -4.51 0.88 2.64 1.11  4.18 0.90 1.67 0.30 2.06 0.19 3.56 0.28 2.05 0.27 2.37 0.32 
A2142      1347 239.54468 27.35851 1 0.23 18.09  0.756 0.09714 2.142 0.040  15.9  0 1.89 1.14  0.285 0.046 22.07 1.96 2.084 0.030  -0.80 0.80  0.113 0.026 5.02 0.69  -5.42 0.71 3.95 0.86  7.52 0.87 1.19 0.37 1.69 0.24 4.16 0.42 1.96 0.50 2.89 0.59 
A2142      1350 239.50299 27.29631 5 0.11 19.77  0.740 0.09114 2.066 0.038  13.5               0.176 0.092 17.89 4.51 1.782 0.053  -1.60 1.82  0.062 0.053 5.99 1.40  -5.38 1.40 4.24 1.67  8.27 1.31 1.78 0.42 2.04 0.26 3.71 0.37 2.31 0.38 2.46 0.45 
A2142      1353 239.57987 27.37901 1 1.00 17.72  0.729 0.09038 1.941 0.032  18.4  0            0.107 0.035 20.36 1.71 1.904 0.021   1.12 0.66  0.033 0.000 3.40 0.59  -3.34 0.57 6.20 0.68  8.07 0.75 2.27 0.31 2.68 0.20 3.41 0.34 1.82 0.40 3.18 0.54 
A2142      1355 239.54269 27.31754 1 1.00 17.15  0.807 0.08850 2.440 0.019  26.9  0 0.70 0.74  0.268 0.028 22.78 1.14 2.190 0.019  16.26 0.49  0.145 0.014 5.90 0.37  -5.63 0.41 4.91 0.48  7.70 0.51 2.02 0.21 2.01 0.14 5.05 0.22 3.76 0.25 2.83 0.33 
A2142      1357 239.56961 27.34832 1 1.00 17.69  0.810 0.09018 2.207 0.035  17.6  0 0.74 1.17  0.351 0.047 23.31 1.89 2.143 0.030  -1.34 0.83  0.102 0.024 4.50 0.64  -4.99 0.64 5.74 0.75  4.79 0.81 2.16 0.31 1.65 0.21 4.49 0.35 3.46 0.39 3.35 0.53 
A2142      1360 239.56707 27.33235 4 0.02 18.67  0.707 0.08920 1.942 0.023  27.8                           15.35 1.75               0.63 0.73  0.039 0.000 3.91 0.65  -3.31 0.57 3.76 0.81  4.62 0.69 2.15 0.23 2.41 0.16 3.67 0.24 3.01 0.24 3.18 0.31 
A2142      1363 239.58702 27.33374 1 1.00 16.12  0.840 0.08950 2.515 0.010  39.0  0 1.09 0.43  0.310 0.017 24.62 0.68 2.228 0.012  -1.82 0.31  0.167 0.009 6.07 0.25  -7.23 0.28 5.86 0.32  7.97 0.36 1.54 0.16 1.86 0.10 5.75 0.15 3.43 0.18 2.59 0.24 
A2142      1374 239.60793 27.33475 1 1.00 17.62  0.798 0.09031 2.352 0.019  21.3  0 0.70 0.84  0.255 0.032 21.77 1.36 2.259 0.023  -1.06 0.58  0.105 0.018 6.22 0.49  -6.18 0.55 3.25 0.65  4.60 0.70 1.89 0.29 2.27 0.19 4.57 0.31 2.60 0.33 2.62 0.42 
A2142      1375 239.63135 27.36214 1 0.97 16.81  0.765 0.10001 2.261 0.015  33.9  0 1.14 0.44  0.216 0.017 22.90 0.77 2.119 0.012   0.68 0.33  0.079 0.011 5.18 0.30  -4.62 0.33 5.41 0.40  7.71 0.46 2.19 0.19 2.26 0.13 4.62 0.21 2.86 0.23 2.53 0.31 
A2142      1491 239.68329 27.35010 1 1.00 18.02  0.816 0.09178 2.474 0.017  22.0  0 2.86 0.76  0.322 0.034 24.10 1.33 2.178 0.023  -0.33 0.60  0.173 0.019 6.75 0.49  -6.38 0.56 2.59 0.67  6.82 0.69 1.07 0.30 1.61 0.19 4.17 0.32 2.02 0.34 2.01 0.44 
A2142      1493 239.68163 27.33527 1 1.00 17.18  0.779 0.09458 2.029 0.040  23.4  0 2.61 0.83  0.236 0.050 19.02 2.68 2.005 0.032  -0.92 1.03  0.170 0.028 4.54 0.61  -4.59 0.64 4.19 0.92  3.62 0.71 1.51 0.40 1.83 0.21 4.12 0.27 2.15 0.28 2.44 0.34 
A2142      1504 239.70464 27.33126 1 0.97 18.32  0.765 0.08907 1.811 0.054  12.1  0            0.207 0.071 22.99 2.99 2.168 0.047   0.56 1.16  0.124 0.034 5.00 0.94  -3.83 0.95 5.89 1.09  3.89 1.20 2.90 0.47 2.57 0.31 4.13 0.51 2.05 0.64 3.63 0.88 
A2142      1509 239.74582 27.32268 1 0.77 17.77  0.741 0.08161 2.174 0.025  14.6  1 4.10 1.08  0.295 0.051 24.64 2.01 1.945 0.030  -2.56 0.95  0.094 0.026 6.10 0.72  -6.70 0.80 4.96 0.90  8.87 0.95 1.75 0.42 2.22 0.26 4.26 0.51 3.74 0.48 2.03 0.66 
A2142      1512 239.73590 27.30652 1 0.86 17.70  0.715 0.09759 2.121 0.026  20.4  0 1.47 0.63  0.210 0.026 20.41 1.24 1.970 0.016   1.76 0.51  0.035 0.000 2.88 0.54  -2.10 0.51 4.61 0.65  7.93 0.69 2.31 0.30 2.63 0.19 3.42 0.33 3.39 0.35 1.74 0.46 
A2142      1516 239.73217 27.27784 1 0.98 17.22  0.838 0.09379 2.114 0.029  19.9  0 2.59 1.00  0.298 0.042 25.26 1.59 2.326 0.030  -2.92 0.72  0.119 0.021 5.92 0.52  -5.35 0.57 5.36 0.67  7.88 0.71 1.48 0.30 1.59 0.20 3.73 0.35 3.85 0.37 3.25 0.48 
A2142      1523 239.76843 27.26854 1 1.00 16.75  0.778 0.09094 2.403 0.013  24.7  0 2.52 0.73  0.346 0.030 22.90 1.23 2.187 0.020  -1.02 0.52  0.125 0.016 5.36 0.43  -5.44 0.45 5.13 0.54  7.60 0.58 1.59 0.25 1.92 0.16 5.06 0.26 2.39 0.31 2.22 0.41 
A2142      1614 239.73879 27.12821 1 0.00 17.92  0.775 0.08949 2.350 0.019  24.6  0 1.61 0.66  0.306 0.027 23.99 1.09 2.202 0.018  -2.95 0.52  0.139 0.016 5.23 0.44  -4.63 0.47 5.17 0.55  6.34 0.59 1.21 0.26 1.65 0.17 4.47 0.26 2.04 0.29 2.07 0.36 
A2142      1724 239.33043 27.27538 1 0.89 17.26  0.764 0.09796 2.188 0.027  16.2  1            0.186 0.035 19.09 1.69 1.970 0.022  -0.62 0.72  0.127 0.023 2.74 0.65  -3.29 0.63 5.47 0.79  4.56 0.88 1.25 0.37 1.39 0.24 4.23 0.38 3.23 0.42 1.73 0.58 
A2142      1755 239.35105 27.31328 1 1.00 17.79  0.775 0.09016 1.991 0.052  14.9  0 2.37 0.99  0.261 0.044 21.33 1.86 2.134 0.029   0.45 0.75  0.108 0.025 4.56 0.73  -5.75 0.76 5.53 0.87  5.77 0.95 0.55 0.41 0.91 0.27 6.18 0.38 2.43 0.44 1.09 0.60 
A2142      1769 239.37550 27.31546 1 0.86 17.18  0.755 0.09226 2.019 0.034  15.0  0 1.99 1.10  0.328 0.044 19.97 2.03 2.011 0.027  -0.06 0.78  0.041 0.025 3.72 0.72  -4.37 0.70 4.82 0.84  6.42 0.84 1.94 0.36 1.67 0.24 3.78 0.41 3.26 0.46 3.46 0.58 
A2142      1792 239.33404 27.18136 4 0.00 18.30  0.717 0.09148 2.186 0.040  10.1  0 0.68 1.44  0.155 0.058 14.60 3.00 2.073 0.038   1.34 1.03  0.035 0.000 3.08 1.12  -3.74 1.05 1.28 1.36  7.00 1.34 2.30 0.59 2.29 0.38 4.52 0.56                     
A2142      1793 239.38675 27.25158 1 1.00 17.59  0.780 0.08597 2.416 0.020  18.6  0 2.12 0.98  0.322 0.039 21.82 1.56 2.219 0.026  -3.25 0.70  0.136 0.020 6.24 0.55  -5.87 0.61 5.05 0.70  6.07 0.76 2.71 0.31 2.56 0.20 3.73 0.33 3.08 0.34 3.98 0.44 
A2142      1989 239.35677 27.09984 1 0.50 18.24  0.764 0.08606 2.146 0.024  15.4  0 2.05 0.98  0.339 0.042 22.69 1.84 2.162 0.028   1.70 0.70  0.031 0.000 8.19 0.59  -6.22 0.72 3.82 0.83  6.36 0.90 1.94 0.39 2.29 0.25 3.29 0.39 1.76 0.43 3.15 0.55 
A2142      1993 239.40420 27.13514 1 0.97 18.11  0.796 0.09189 2.195 0.052  29.8  0 0.85 1.05  0.314 0.034 22.94 1.40 2.170 0.023  -2.79 0.62  0.149 0.018 4.82 0.49  -5.81 0.49 4.43 0.59  8.00 0.55 1.02 0.38 1.83 0.15 4.89 0.21 2.56 0.24 3.16 0.28 
A2142      1996 239.37945 27.10245 1 0.94 17.20  0.802 0.08817 2.340 0.018  20.2  0 3.11 0.71  0.301 0.034 21.92 1.34 2.286 0.023  -1.33 0.58  0.157 0.018 5.60 0.51  -6.47 0.56 4.84 0.64  5.65 0.71 1.01 0.30 1.19 0.20 4.66 0.30 2.78 0.32 1.64 0.43 
A2142      1999 239.41360 27.11568 4 0.07 17.03  0.669 0.09536 2.188 0.033  13.9  0 1.87 0.94  0.099 0.039 19.74 1.89 1.932 0.024   2.50 0.72  0.033 0.000 4.53 0.70  -2.82 0.71 1.98 0.96  5.85 1.02 2.80 0.42 2.13 0.28 2.80 0.46 3.17 0.48 3.04 0.64 
A2142      2204 239.79433 27.08334 1 1.00 17.82  0.823 0.08800 2.437 0.021  17.7  0 3.87 0.93  0.418 0.042 25.74 1.57 2.151 0.028  -1.69 0.77  0.139 0.023 6.88 0.59  -7.58 0.70 4.64 0.79  8.11 0.80 1.95 0.34 2.52 0.22 5.21 0.35 3.20 0.38 1.57 0.49 
A2142      2349 239.62227 27.45959 1 1.00 17.10  0.798 0.09468 2.443 0.016  27.8  1            0.248 0.026 21.97 1.11 2.248 0.018  -1.89 0.48  0.141 0.014 6.40 0.38  -5.87 0.43 3.12 0.53  7.86 0.56 1.56 0.24 2.00 0.15 5.04 0.25 3.21 0.27 3.67 0.34 
A2142      2355 239.70698 27.44428 4 0.00 16.80  0.412 0.08485 2.224 0.024  19.9 11 3.19 0.39  0.068 0.018 12.60 1.01 1.358 0.008   3.48 0.42  0.031 0.000 1.27 0.46   0.44 0.41            3.16 0.76                     2.42 0.36 2.06 0.42 1.32 0.59 
A2142      2356 239.69681 27.40785 1 0.40 17.65  0.698 0.09514 1.943 0.031  17.9  0 1.69 0.85  0.107 0.016 19.94 1.68 2.097 0.015   1.60 0.66  0.076 0.021 4.76 0.59  -2.76 0.62 2.42 0.81  6.39 0.87 1.51 0.38 1.91 0.24 4.31 0.40 2.53 0.43 1.49 0.57 
A2142      2464 239.39107 27.07398 4 0.03 17.70  0.577 0.08371 2.062 0.044  10.9  0 4.54 0.91  0.185 0.049 16.59 2.23 1.665 0.025   2.34 0.91  0.031 0.000 0.80 0.95   2.78 0.79 0.71 1.23  3.09 1.24 1.56 0.53 2.53 0.32 1.18 0.63 2.23 0.65 1.69 0.86 
A2142      2520 239.42296 27.40907 1 1.00 17.37  0.801 0.09001 2.304 0.017  22.6  0            0.256 0.032 22.85 1.29 2.067 0.020  -1.19 0.58  0.105 0.018 4.44 0.48  -5.00 0.48 6.15 0.55  5.42 0.61 1.94 0.25 2.20 0.16 4.30 0.27 3.09 0.30 2.26 0.41 
A2142      2524 239.40385 27.36929 1 0.68 18.69  0.814 0.09293 2.247 0.023  28.3    3.67 1.20  0.337 0.055 24.34 2.00 2.249 0.038  -0.91 0.90  0.130 0.026 5.31 0.67  -4.98 0.64 5.69 0.76  6.25 0.64 1.36 0.21 1.81 0.13 4.41 0.20 3.03 0.20 2.06 0.24 
A2142      2526 239.41625 27.38031 1 1.00 16.93  0.823 0.09143 2.487 0.017  25.3  1 1.16 0.72  0.261 0.030 23.78 1.18 2.156 0.020  -1.10 0.50  0.117 0.015 6.37 0.40  -5.53 0.43 5.98 0.51  7.40 0.53 1.16 0.23 1.46 0.15 5.73 0.24 2.79 0.27 3.55 0.35 
A2142      2531 239.40591 27.34383 1 1.00 17.45  0.815 0.09428 2.188 0.029  18.2  0 2.86 0.85  0.290 0.039 26.64 1.54 2.411 0.030  -1.86 0.68  0.188 0.021 7.08 0.55 -10.09 0.67 5.50 0.74  9.23 0.76 1.66 0.33 2.03 0.21 4.75 0.34 3.61 0.36 4.60 0.46 
A2142      2533 239.40416 27.33814 1 0.68 19.07  0.768 0.09355 1.845 0.058  14.0    6.15 2.44  0.078 0.111 24.87 4.25 2.223 0.077  -2.84 1.99  0.072 0.056 7.26 1.42  -6.74 1.54 5.49 1.74  6.57 1.26 1.55 0.41 1.59 0.27 3.51 0.38 2.64 0.35 2.43 0.41 
A2142      2538 239.46324 27.39238 1 0.26 17.52  0.808 0.09764 2.285 0.021  19.9    4.23 0.83  0.238 0.038 23.18 1.55 2.267 0.026   0.68 0.63  0.089 0.021 5.36 0.56  -6.03 0.63 5.14 0.73  6.80 0.77 1.92 0.32 2.06 0.20 4.33 0.35 3.31 0.37 2.13 0.50 
A2142      2539 239.43141 27.34899 1 0.65 17.74  0.788 0.09182 2.186 0.026  18.8    1.47 0.74  0.241 0.032 24.51 1.39 2.037 0.021   0.13 0.60  0.106 0.020 5.42 0.55  -4.17 0.57 4.01 0.69  5.19 0.78 1.66 0.33 2.05 0.21 4.73 0.34 3.10 0.37 4.15 0.47 
A2142      2541 239.45787 27.38337 1 0.22 17.29  0.782 0.09137 2.232 0.021  20.2  0            0.189 0.035 22.22 1.49 2.140 0.023   0.72 0.59  0.036 0.000 5.26 0.51  -5.99 0.54 6.56 0.62  7.26 0.65 1.57 0.28 2.09 0.18 4.43 0.30 2.32 0.35 3.01 0.45 
A2142      2545 239.42508 27.32953 1 1.00 17.85  0.843 0.09402 2.327 0.019  18.4    1.63 1.02  0.281 0.044 24.36 1.70 2.201 0.030  -1.25 0.74  0.164 0.023 4.72 0.59  -3.04 0.58 4.70 0.71  7.81 0.71 2.05 0.30 2.31 0.19 5.13 0.33 2.61 0.37 3.14 0.46 
A2142      2546 239.51542 27.44780 1 0.70 17.31  0.797 0.08396 2.397 0.015  24.0  0 1.57 0.75  0.264 0.031 20.23 1.30 2.072 0.019  -2.25 0.58  0.183 0.017 3.79 0.48  -3.57 0.49 2.47 0.64  6.77 0.66 1.15 0.28 1.54 0.18 4.22 0.30 3.18 0.30 2.95 0.38 
A2142      2612 239.48534 27.39786 1 1.00 17.52  0.803 0.09070 2.290 0.023  21.9  0 1.37 0.85  0.276 0.034 20.33 1.45 2.164 0.023  -1.94 0.63  0.121 0.019 5.47 0.50  -5.16 0.55 3.26 0.68 10.43 0.68 1.66 0.29 1.86 0.19 3.90 0.31 1.94 0.34 1.86 0.43 
A2142      2615 239.45702 27.35848 1 0.87 18.33  0.780 0.08674 2.166 0.035  14.2    3.16 1.23               6.38 0.57              -2.82 0.46  0.031 0.000 7.65 0.68  -7.92 0.86 1.19 1.02  4.01 1.05 2.10 0.44 2.11 0.28 3.85 0.45 2.61 0.48 3.58 0.61 
A2142      2639 239.50417 27.36339 1 0.70 17.23  0.828 0.09466 2.381 0.012  25.2    1.26 0.74  0.251 0.029 23.69 1.18 2.246 0.020  -2.92 0.52  0.112 0.015 5.07 0.41  -6.46 0.44 5.53 0.51  6.99 0.54 2.10 0.23 2.36 0.14 5.38 0.25 2.55 0.29 3.14 0.36 
A2142      2661 239.63375 27.40958 1 0.04 18.25  0.668 0.08855 1.803 0.061  11.7    1.77 1.05  0.172 0.044 15.60 2.26 1.546 0.022   1.56 0.95  0.041 0.029 2.58 0.90  -2.26 0.83 5.21 1.03  2.31 1.21 1.66 0.49 1.63 0.32 3.85 0.52 2.75 0.61 1.41 0.88 
A2142      2667 239.63191 27.38615 1 1.00 17.47  0.804 0.09218 2.138 0.026  24.5    1.54 0.73  0.336 0.030 24.43 1.20 2.229 0.021  -1.43 0.55  0.126 0.017 5.63 0.44  -6.47 0.49 3.99 0.58  7.33 0.63 1.46 0.27 1.69 0.17 4.90 0.28 3.06 0.30 2.77 0.38 
A2142      2787 239.71019 27.38998 4 0.73 16.05  0.438 0.09350 2.482 0.033  43.9 10 2.83 0.15  0.029 0.000  6.47 0.41 1.296 0.003   4.07 0.17  0.032 0.000 0.86 0.20  -0.03 0.19 1.47 0.29  1.30 0.38                     3.25 0.17 1.27 0.20 0.96 0.26 
A2142      2788 239.70974 27.39106 1 0.00 18.92  0.909 0.09517 2.356 0.008  33.9 10 1.65 0.27  0.088 0.011 14.11 0.63 1.782 0.007  -0.06 0.27  0.071 0.009 4.71 0.26  -7.00 0.29 5.45 0.35  4.25 0.44                     4.70 0.20 2.18 0.23 3.04 0.28 
A2142      2812 239.68155 27.38146 4 0.02 18.35  0.717 0.08923 1.973 0.051  11.6  0            0.155 0.050 17.55 2.58 1.692 0.026  -0.30 1.07  0.070 0.033 2.08 0.95   0.50 0.84 4.90 1.11  6.09 1.19 2.13 0.48 2.38 0.31 2.43 0.54 2.61 0.62           
A2142      3189 239.42659 27.00470 1 0.38 16.25  0.778 0.08347 2.313 0.013  36.0    1.92 0.38  0.240 0.016 21.40 0.70 2.153 0.011  -1.69 0.33  0.084 0.010 5.03 0.27  -4.63 0.29 4.77 0.36  5.73 0.43 1.54 0.18 2.01 0.11 4.79 0.20 3.39 0.21 2.83 0.27 
A2142      3493 239.30893 27.26889 4 0.01 18.15  0.602 0.09574 2.135 0.044  12.5    1.96 0.74  0.112 0.032 14.16 1.72 1.551 0.016   2.23 0.73  0.033 0.000 2.47 0.77  -2.33 0.72 0.62 1.04  2.73 1.18                     1.33 0.53 0.95 0.57 2.29 0.78 
A2142      3496 239.30668 27.25799 1 1.00 18.26  0.758 0.08687 2.126 0.033  15.6  0 3.77 0.90  0.136 0.042 21.90 1.91 1.926 0.025  -1.06 0.81  0.062 0.024 5.40 0.66  -3.21 0.70 1.93 0.92  5.27 0.85 1.37 0.36 1.58 0.24 3.29 0.37 1.45 0.45 1.37 0.61 
A2142      4215 239.73285 27.44173 1 0.75 17.36  0.821 0.09000 2.207 0.016  23.4  0            0.163 0.029 22.91 1.28 2.140 0.019  -1.93 0.56  0.099 0.017 5.90 0.45  -5.26 0.51 4.35 0.62  5.72 0.66 1.81 0.28 1.87 0.18 4.78 0.29 1.63 0.33 2.32 0.41 
A2142      4223 239.76139 27.45055 4 0.00 17.27  0.554 0.08920 2.223 0.026  20.4    4.42 0.44  0.149 0.022 18.76 1.10 1.550 0.011   3.64 0.47  0.032 0.000 1.56 0.52  -0.61 0.47 1.48 0.69  3.51 0.78                     2.18 0.35 2.35 0.39 0.45 0.50 
A2142      4859 239.37678 27.42809 4 0.86 17.74  0.544 0.08762 1.757 0.036  18.0    3.19 0.58  0.076 0.027 16.86 1.37 1.765 0.015   3.97 0.53  0.032 0.000 1.50 0.58   3.50 0.49 3.38 0.73  0.91 0.88 3.45 0.36 3.76 0.22 0.72 0.40 2.17 0.44 2.85 0.56 
A2142      4885 239.35286 27.47159 1 0.94 17.32  0.851 0.09862 2.126 0.027  20.9  1 2.47 0.75  0.227 0.032 21.26 1.39 2.066 0.020  -0.94 0.61  0.082 0.018 5.63 0.46  -6.27 0.52 1.93 0.65  5.61 0.64 2.04 0.26 2.06 0.17 4.83 0.31 2.74 0.35 2.89 0.44 
A2142      4890 239.33922 27.45190 1 0.39 18.12  0.799 0.09468 2.199 0.030  12.6  0 1.33 1.37  0.319 0.055 23.32 2.37 1.938 0.033  -2.41 1.07  0.213 0.032 3.52 0.88  -4.31 0.86 5.02 1.05  3.59 1.09 0.70 0.46 1.77 0.28 5.37 0.50 1.36 0.60 4.08 0.72 
A2142      4915 239.37031 27.42924 4 0.23 16.89  0.574 0.08733 2.105 0.015  29.6    3.11 0.34  0.111 0.015 19.63 0.74 1.706 0.008   4.15 0.30  0.031 0.000 2.98 0.31   0.51 0.29 3.09 0.41  4.01 0.48 3.77 0.19 3.71 0.12 3.01 0.21 2.31 0.25 2.51 0.34 
A2142      4921 239.40324 27.46386 1 0.64 17.94  0.796 0.08943 2.177 0.025  16.7    1.81 1.17  0.314 0.048 22.04 1.98 2.244 0.033  -1.62 0.87  0.182 0.026 4.33 0.71  -5.05 0.74 4.41 0.89  8.05 0.90 1.48 0.38 1.93 0.25 6.03 0.37 4.56 0.41 3.74 0.53 
A2142      4932 239.43572 27.49024 1 0.99 17.73  0.814 0.08740 2.270 0.020  20.9    1.70 0.94  0.323 0.038 24.46 1.42 2.187 0.025  -2.66 0.66  0.142 0.020 7.61 0.48  -7.07 0.55 3.46 0.64  7.37 0.63 1.38 0.27 1.74 0.17 5.77 0.27 3.25 0.31 3.67 0.42 
A2142      4956 239.49970 27.49537 1 0.54 17.59  0.757 0.09111 2.238 0.022  21.9    2.09 0.77  0.263 0.032 20.49 1.36 2.019 0.019   0.29 0.57  0.043 0.018 5.17 0.47  -4.38 0.49 5.31 0.58  6.98 0.63 1.58 0.26 1.77 0.17 4.53 0.28 2.98 0.32 3.92 0.41 
A2142      4958 239.45665 27.43653 1 1.00 17.12  0.803 0.08892 2.436 0.016  26.3               0.266 0.028 22.14 1.15 2.201 0.018  -3.03 0.50  0.142 0.014 6.47 0.37  -6.83 0.42 5.70 0.48  7.39 0.51 1.52 0.21 1.75 0.14 5.23 0.22 3.55 0.25 2.19 0.34 
A2142      8368 239.30519 27.48280 1 1.00 18.07  0.759 0.08758 2.121 0.027  15.0  0            0.394 0.049 20.37 1.94 2.037 0.029  -2.06 0.87  0.078 0.025 6.85 0.67  -5.31 0.73 4.88 0.84  7.68 0.87 2.10 0.35 2.13 0.23 4.52 0.38 2.27 0.44 2.04 0.62 


==> datafile18.txt <==
Title: The Gemini/HST Galaxy Cluster Project: Stellar Populations in the Low 
  Redshift Reference Cluster Galaxies
Authors: Jorgensen, I., Chiboucas, K., Webb, K., Woodrum, C.
Table: Average Parameters, Ages, [M/H], [CN/Fe], and [Mg/Fe]
================================================================================
Byte-by-byte Description of file: datafile18.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label           Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---       Cluster         Cluster name
   9- 10 I2     ---       N               Number of galaxies in average
  12- 16 F5.3   [km/s]    lsigma          Average of logarithm of the velocity dispersion
  18- 22 F5.3   [km/s]  e_lsigma          Uncertainty in average of logarithm of the velocity dispersion
  24- 28 F5.3   mag       CN3883          Average CN3883 index
  30- 34 F5.3   mag     e_CN3883          Uncertainty in average CN3883 index
  36- 41 F6.3   mag       HdeltaAHgammaA  Average combination index of HdeltaA and HgammaA
  43- 47 F5.3   mag     e_HdeltaAHgammaA  Uncertainty in average combination index of HdeltaA and HgammaA
  49- 53 F5.3   [0.1nm]   lFe4383         Average logarithm of Fe4383 index
  55- 59 F5.3   [0.1nm] e_lFe4383         Uncertainty in average logarithm of Fe4383 index
  61- 65 F5.3   [0.1nm]   lC4668          Average logarithm of C4668 index
  67- 71 F5.3   [0.1nm] e_lC4668          Uncertainty in average logarithm of C4668 index
  73- 77 F5.3   [0.1nm]   lHbetaG         Average logarithm of HbetaG index
  79- 83 F5.3   [0.1nm] e_lHbetaG         Uncertainty in average logarithm of HbetaG index
  85- 89 F5.3   [0.1nm]   lMgb            Average logarithm of Mgb index
  91- 95 F5.3   [0.1nm] e_lMgb            Uncertainty in average logarithm of Mgb index
  97-101 F5.3   [0.1nm]   lFe             Average logarithm of <Fe> index
 103-107 F5.3   [0.1nm] e_lFe             Uncertainty in average logarithm of <Fe> index
 109-112 F4.2   [Gyr]     lage            Logarithm of the age
 114-117 F4.2   [Gyr]   e_lage            Uncertainty in logarithm of the age
 119-123 F5.2   ---       MH              Metallicity
 125-128 F4.2   ---     e_MH              Uncertainty in the mecallicity
 130-134 F5.2   ---       CNFe            Abundance ratio [CN/Fe]
 136-139 F4.2   ---     e_CNFe            Uncertainty in abundance ratio in [CN/Fe]
 141-144 F4.2   ---       MgFe            Abundance ratio for [Mg/Fe]
 146-149 F4.2   ---     e_MgFe            Uncertainty on abundance ratio in [Mg/Fe]
--------------------------------------------------------------------------------
Perseus 13 1.874 0.005 0.176 0.007 -0.063 0.002 0.613 0.013 0.777 0.017 0.373 0.008 0.555 0.007 0.446 0.008 0.70 0.03  0.14 0.04 -0.00 0.04 0.14 0.02 
Perseus  7 1.975 0.007 0.191 0.007 -0.074 0.003 0.633 0.013 0.793 0.016 0.332 0.012 0.579 0.008 0.454 0.008 0.80 0.04  0.14 0.04  0.04 0.04 0.16 0.02 
Perseus 12 2.070 0.003 0.190 0.005 -0.070 0.002 0.652 0.009 0.792 0.012 0.319 0.007 0.590 0.006 0.450 0.006 0.75 0.03  0.17 0.03  0.00 0.03 0.19 0.02 
Perseus  8 2.130 0.004 0.201 0.007 -0.077 0.003 0.617 0.016 0.800 0.016 0.331 0.014 0.599 0.009 0.426 0.010 0.84 0.05  0.14 0.04  0.12 0.04 0.26 0.02 
Perseus  8 2.181 0.004 0.205 0.006 -0.076 0.003 0.632 0.013 0.822 0.015 0.275 0.018 0.605 0.010 0.440 0.010 0.78 0.03  0.20 0.04  0.11 0.03 0.25 0.03 
Perseus 10 2.237 0.004 0.216 0.007 -0.093 0.004 0.678 0.012 0.844 0.013 0.311 0.020 0.649 0.009 0.464 0.010 0.90 0.04  0.22 0.04  0.08 0.03 0.27 0.02 
Perseus 11 2.274 0.003 0.256 0.006 -0.092 0.002 0.676 0.009 0.845 0.010 0.310 0.012 0.630 0.006 0.460 0.007 0.90 0.04  0.22 0.03  0.26 0.02 0.24 0.02 
Perseus 19 2.322 0.002 0.236 0.006 -0.093 0.003 0.669 0.011 0.859 0.011 0.278 0.015 0.659 0.006 0.457 0.007 0.88 0.03  0.25 0.03  0.19 0.03 0.30 0.01 
Perseus  9 2.384 0.003 0.274 0.006 -0.101 0.003 0.706 0.010 0.921 0.010 0.266 0.015 0.686 0.008 0.463 0.009 0.83 0.07  0.40 0.04  0.28 0.02 0.31 0.02 
Perseus  8 2.477 0.003 0.293 0.011 -0.101 0.006 0.723 0.017 0.933 0.015 0.259 0.023 0.707 0.009 0.478 0.009 0.75 0.09  0.47 0.06  0.30 0.03 0.32 0.02 
Coma    10 1.872 0.006 0.170 0.009 -0.055 0.004 0.548 0.023 0.701 0.033 0.367 0.013 0.514 0.014 0.390 0.016 0.82 0.06 -0.04 0.07  0.07 0.05 0.20 0.04 
Coma     7 1.979 0.006 0.180 0.009 -0.063 0.003 0.621 0.017 0.724 0.028 0.359 0.017 0.571 0.011 0.446 0.013 0.78 0.05  0.03 0.06  0.00 0.05 0.17 0.03 
Coma    16 2.070 0.004 0.216 0.005 -0.089 0.002 0.658 0.010 0.772 0.017 0.324 0.011 0.609 0.007 0.450 0.009 0.99 0.03  0.06 0.04  0.12 0.03 0.23 0.02 
Coma    18 2.128 0.004 0.224 0.004 -0.081 0.002 0.663 0.009 0.797 0.013 0.336 0.010 0.622 0.007 0.458 0.009 0.85 0.03  0.15 0.03  0.15 0.02 0.23 0.02 
Coma    15 2.179 0.004 0.223 0.004 -0.088 0.002 0.639 0.010 0.766 0.015 0.318 0.010 0.623 0.007 0.429 0.009 1.01 0.03  0.03 0.03  0.19 0.02 0.30 0.02 
Coma    16 2.227 0.004 0.233 0.003 -0.085 0.002 0.660 0.008 0.802 0.012 0.307 0.008 0.643 0.005 0.449 0.007 0.90 0.01  0.14 0.02  0.19 0.02 0.29 0.01 
Coma    16 2.276 0.003 0.252 0.003 -0.100 0.002 0.678 0.007 0.843 0.011 0.298 0.011 0.653 0.007 0.463 0.010 1.01 0.03  0.19 0.02  0.24 0.02 0.28 0.02 
Coma    14 2.320 0.004 0.248 0.004 -0.098 0.002 0.665 0.009 0.853 0.012 0.260 0.013 0.675 0.007 0.456 0.010 0.98 0.02  0.21 0.03  0.25 0.02 0.30 0.02 
Coma     4 2.378 0.008 0.271 0.006 -0.101 0.003 0.669 0.013 0.872 0.018 0.280 0.022 0.687 0.010 0.454 0.012 0.95 0.03  0.25 0.04  0.31 0.03 0.33 0.03 
Coma     7 2.473 0.004 0.292 0.004 -0.109 0.002 0.690 0.009 0.886 0.012 0.270 0.011 0.714 0.006 0.466 0.009 1.02 0.02  0.26 0.03  0.34 0.02 0.36 0.02 
A2029   13 1.955 0.007 0.200 0.014 -0.048 0.005 0.581 0.031 0.740 0.038 0.371 0.016 0.566 0.016 0.425 0.017 0.61 0.06  0.09 0.08  0.18 0.07 0.21 0.04 
A2029   14 2.063 0.006 0.189 0.015 -0.061 0.005 0.590 0.033 0.773 0.033 0.341 0.015 0.578 0.015 0.432 0.016 0.70 0.08  0.12 0.09  0.10 0.08 0.21 0.04 
A2029    8 2.126 0.007 0.228 0.013 -0.080 0.005 0.600 0.028 0.832 0.031 0.332 0.018 0.630 0.014 0.463 0.017 0.82 0.07  0.18 0.08  0.29 0.07 0.24 0.04 
A2029   13 2.174 0.005 0.212 0.009 -0.062 0.003 0.621 0.017 0.850 0.019 0.357 0.011 0.617 0.010 0.454 0.011 0.60 0.04  0.32 0.03  0.16 0.04 0.23 0.03 
A2029   16 2.218 0.004 0.221 0.010 -0.075 0.004 0.627 0.020 0.846 0.021 0.342 0.012 0.657 0.010 0.459 0.012 0.72 0.05  0.26 0.05  0.20 0.05 0.30 0.03 
A2029   11 2.272 0.005 0.252 0.010 -0.084 0.004 0.665 0.019 0.819 0.026 0.330 0.014 0.634 0.010 0.467 0.013 0.87 0.04  0.19 0.07  0.27 0.04 0.23 0.03 
A2029   11 2.318 0.004 0.266 0.011 -0.105 0.004 0.679 0.018 0.885 0.022 0.286 0.017 0.660 0.011 0.443 0.015 0.99 0.06  0.26 0.06  0.30 0.04 0.30 0.03 
A2029    9 2.366 0.005 0.278 0.014 -0.093 0.005 0.692 0.021 0.892 0.022 0.271 0.015 0.658 0.010 0.462 0.012 0.81 0.04  0.34 0.06  0.30 0.04 0.29 0.03 
A2029    8 2.541 0.005 0.299 0.021 -0.126 0.007 0.700 0.028 0.895 0.026 0.270 0.018 0.675 0.011 0.444 0.012 1.23 0.06  0.21 0.06  0.35 0.07 0.33 0.03 
A2142    7 1.937 0.014 0.185 0.044 -0.081 0.014 0.513 0.101 0.711 0.085 0.334 0.025 0.592 0.019 0.425 0.020 1.05 0.16 -0.13 0.16  0.22 0.25 0.25 0.04 
A2142   10 2.056 0.009 0.210 0.026 -0.077 0.008 0.676 0.034 0.742 0.047 0.300 0.023 0.625 0.016 0.389 0.029 0.89 0.09  0.05 0.10  0.06 0.13 0.36 0.07 
A2142    9 2.140 0.009 0.251 0.021 -0.082 0.007 0.576 0.044 0.826 0.039 0.317 0.023 0.662 0.015 0.436 0.023 0.88 0.08  0.14 0.09  0.41 0.10 0.32 0.05 
A2142    9 2.230 0.006 0.236 0.021 -0.078 0.007 0.740 0.026 0.824 0.038 0.318 0.023 0.635 0.016 0.456 0.022 0.74 0.11  0.28 0.09  0.06 0.09 0.26 0.05 
A2142   12 2.276 0.005 0.256 0.014 -0.081 0.005 0.633 0.026 0.854 0.029 0.277 0.019 0.670 0.012 0.441 0.019 0.78 0.06  0.26 0.07  0.32 0.06 0.33 0.04 
A2142   10 2.321 0.005 0.254 0.016 -0.093 0.006 0.695 0.025 0.758 0.041 0.258 0.024 0.672 0.014 0.450 0.021 1.07 0.07  0.03 0.09  0.22 0.07 0.31 0.04 
A2142   12 2.377 0.005 0.276 0.015 -0.097 0.005 0.633 0.026 0.853 0.029 0.246 0.022 0.676 0.012 0.449 0.017 0.95 0.06  0.19 0.07  0.40 0.06 0.32 0.04 
A2142   15 2.471 0.004 0.308 0.012 -0.104 0.005 0.639 0.023 0.888 0.022 0.217 0.020 0.738 0.009 0.457 0.016 0.98 0.04  0.26 0.05  0.50 0.05 0.42 0.03 

